Machine Learning based search for Cataclysmic Variables within Gaia Science Alerts

Wide-field time domain facilities detect transient events in large numbers through difference imaging. For example, Zwicky Transient Facility produces alerts for hundreds of thousands of transient events per night, a rate set to be dwarfed by the upcoming Vera Rubin Observatory. The automation provided by Machine Learning (ML) is, therefore, necessary to classify these events and select the most interesting sources for follow-up observations. Cataclysmic Variables (CVs) are a transient class that are numerous, bright, and nearby, providing excellent laboratories for the study of accretion and binary evolution. Here we focus on our use of ML to identify CVs from photometric data of transient sources published by the Gaia Science Alerts program (GSA) - a large, easily accessible resource, not fully explored with ML. The use of light curve feature extraction techniques and source metadata from the Gaia survey resulted in a Random Forest model capable of distinguishing CVs from supernovae, Active Galactic Nuclei, and Young Stellar Objects with a 92\% precision score and an 85\% hit rate. Of 13,280 sources within GSA without an assigned transient classification our model predicts the CV class for $\sim$2800. Spectroscopic observations are underway to classify a statistically significant sample of these targets to validate the performance of the model. This work puts us on a path towards the classification of rare CV subtypes from future wide-field surveys such as the Legacy Survey of Space and Time.

==> RF750_CVs.csv <==
Gaia Object Name,Right Ascension,Declination
Gaia17avy,343.52368,65.09345
Gaia18cdn,263.44916,-30.53935
Gaia20cjd,223.95987,-64.73914
Gaia20eno,271.03934,-76.22711
Gaia21bnn,50.13837,6.71808
Gaia20fax,338.65765,58.42598
Gaia20efe,120.77764,-17.4092
Gaia19dal,312.7343,31.95018
Gaia21bqw,120.07837,-38.8277
Gaia21bby,291.18503,-34.15307
Gaia18cgv,257.64114,16.31451
Gaia21fpm,115.28706,-10.92133
Gaia21erv,265.87982,-44.33761
Gaia17alt,226.04633,-40.79859
Gaia17cft,100.92886,-17.22288
Gaia20cmd,317.5868,32.61258
Gaia19efp,244.44846,-56.64949
Gaia21dvm,120.81927,66.18614
Gaia20fhn,162.88045,-65.05192
Gaia21csd,138.1025,-35.25353
Gaia19doj,116.97031,-21.56798
Gaia20ecp,75.58112,48.06045
Gaia21eeo,111.55315,-39.30836
Gaia21eyc,297.74625,12.22117
Gaia16bmu,181.77632,-59.05947
Gaia20fgk,17.13953,64.14006
Gaia21fht,180.4232,-57.58601
Gaia21fol,122.67269,-1.18989
Gaia17cnb,121.45124,2.67716
Gaia18dle,299.3612,6.17531
Gaia19cww,159.84744,-58.41045
Gaia20dve,272.39084,-30.68447
Gaia17agp,237.82912,-42.88251
Gaia17bpx,102.39607,-21.85357
Gaia21bbw,275.00378,-62.59427
Gaia21bqd,93.92551,-27.94011
Gaia21apd,117.88164,-31.13137
Gaia18bzk,281.91037,-67.66207
Gaia19erc,280.45312,-49.49914
Gaia20edu,175.39452,-50.80812
Gaia16aqf,103.29577,-71.78739
Gaia19bkc,237.86241,-63.35311
Gaia18dmo,115.616,-24.65355
Gaia19eop,291.6355,-1.27005
Gaia17clq,276.87823,-38.45269
Gaia21bdd,112.33044,8.25039
Gaia21dii,26.21641,14.22162
Gaia21abs,234.17326,-43.36998
Gaia17chc,181.67963,-57.46157
Gaia20edj,243.17097,-53.63792
Gaia18chm,271.01587,-15.41484
Gaia19fgv,285.51266,-6.45231
Gaia21bcu,293.26312,-36.822
Gaia18dhg,187.22507,-54.19971
Gaia20bge,147.57545,-58.23528
Gaia20ffx,221.43605,-63.03134
Gaia18dma,295.35754,13.87263
Gaia17bzr,272.1031,-36.07877
Gaia19aqw,182.25581,-68.03681
Gaia21fhs,25.2985,64.28081
Gaia21elp,310.55347,36.96118
Gaia19cio,336.06778,-29.40605
Gaia17ccv,96.12379,0.35162
Gaia16bpz,245.13474,-56.5888
Gaia18csj,199.9762,-43.98169
Gaia21eii,326.58777,34.04082
Gaia14aag,219.14336,44.65261
Gaia19eie,77.72384,-72.68474
Gaia18dhv,109.51388,64.79575
Gaia21bzu,175.87923,-66.92782
Gaia19cln,33.04904,47.93412
Gaia18dih,237.01677,-67.82398
Gaia21bjm,316.96024,-65.70666
Gaia19eff,234.17244,-23.248
Gaia18dgt,129.99878,74.04079
Gaia16bfa,227.35323,-67.43483
Gaia18djx,251.28374,-59.2424
Gaia18djd,105.31576,50.38929
Gaia20eps,277.99124,-51.36387
Gaia19cmx,231.98978,-61.14264
Gaia17agj,336.8122,57.85413
Gaia19asi,285.88007,-34.24551
Gaia19fcs,105.8688,-12.24965
Gaia18cem,293.79773,-53.29608
Gaia17akp,74.3857,39.72663
Gaia21fnc,72.03572,-46.47619
Gaia19eql,140.79729,-16.54206
Gaia14aas,239.64273,2.90234
Gaia19azb,280.6457,-48.79307
Gaia20cej,163.21875,-47.41866
Gaia17bsy,146.67085,-45.8672
Gaia21aty,187.34396,-44.1157
Gaia17bdl,267.62112,-42.46385
Gaia20etn,288.42288,-12.00331
Gaia18dbn,297.59418,13.81211
Gaia21azz,275.20563,-30.31503
Gaia16cfs,135.33075,-58.08876
Gaia20fig,291.9378,-0.33634
Gaia21akk,137.53091,-56.61952
Gaia16bhe,273.84225,-35.03383
Gaia17awg,154.02399,-60.90292
Gaia19fpw,234.17918,-64.54906
Gaia18can,249.15536,-55.35426
Gaia20dgi,247.22977,-51.59752
Gaia21dcj,227.72462,-42.65049
Gaia19cri,43.05612,32.66926
Gaia19enz,134.73398,-40.48481
Gaia21ctl,68.37336,72.84773
Gaia17aoi,201.1847,-14.39324
Gaia19fsg,346.17413,-65.93934
Gaia18dzr,206.40393,-55.20507
Gaia18dqs,294.86282,-6.54955
Gaia18cny,261.47968,-18.00137
Gaia19dpz,254.05577,-31.36851
Gaia20bia,254.50806,-48.33591
Gaia19bzn,112.99366,-4.84765
Gaia20eea,327.96228,36.90634
Gaia20doh,234.29816,-62.16451
Gaia21auj,100.99124,-4.29797
Gaia21cvc,184.91415,-53.51956
Gaia18cfs,268.67838,-22.82037
Gaia19awa,96.0542,8.93627
Gaia20cxi,20.53663,-1.55576
Gaia18dla,301.17383,-2.25931
Gaia19ecx,73.52116,11.71133
Gaia20dgm,250.34235,-55.70922
Gaia19doc,320.1458,31.66455
Gaia17asv,34.56166,49.05599
Gaia21bpp,144.28275,-60.23692
Gaia19bfa,337.1967,53.95217
Gaia19bxc,262.99365,27.16003
Gaia20fiy,108.91935,-27.7396
Gaia18bww,183.13052,-65.76597
Gaia19cvt,193.35732,-66.34838
Gaia19bhh,118.874,-8.96529
Gaia19dsx,270.0721,-32.37145
Gaia19agn,151.40733,-66.14633
Gaia19akl,88.77831,-31.23817
Gaia19fpk,187.40833,-29.28167
Gaia19cxu,18.3979,48.8929
Gaia19bek,139.52795,-54.44886
Gaia19ava,102.13948,6.93977
Gaia19baq,248.69264,-70.01993
Gaia19asq,288.7638,-58.57381
Gaia21eku,274.71368,-5.68175
Gaia18dlh,118.89776,-10.33063
Gaia18cfk,267.60913,-29.61707
Gaia21auw,262.3259,-21.87529
Gaia20cjx,16.88943,58.66736
Gaia18dqz,109.04304,-1.51398
Gaia19are,139.54713,-59.44535
Gaia17bbz,285.4258,-39.88504
Gaia20dti,271.3256,-41.18657
Gaia18cel,273.32996,-39.13889
Gaia18drf,261.05057,24.24706
Gaia18ckv,295.56674,18.0105
Gaia19duq,195.38129,-67.36555
Gaia17cns,121.90875,-13.74472
Gaia20aex,222.90266,-26.22425
Gaia19apr,262.37735,-30.5415
Gaia20dtg,266.38422,-35.3677
Gaia20aeo,170.10426,-48.46974
Gaia19byg,286.19733,-7.12835
Gaia19cbl,295.2554,12.00669
Gaia20adn,215.49683,-45.22132
Gaia20cmu,126.63146,-24.95108
Gaia20eep,253.80803,-37.35135
Gaia19bgn,107.97135,-20.63068
Gaia21dpb,321.37454,46.41912
Gaia21afk,222.83205,-56.08825
Gaia21bni,210.9938,-62.42398
Gaia20fja,106.85891,-10.64646
Gaia19eka,33.06675,46.19862
Gaia19emm,68.65246,18.04576
Gaia20epr,267.84985,-40.17589
Gaia20bud,263.13043,-19.7098
Gaia19dbr,190.2087,-69.29384
Gaia19bmb,138.6778,67.17692
Gaia17ccm,225.67699,-37.17464
Gaia21elr,82.30314,2.39023
Gaia21fou,93.93027,-23.79577
Gaia20cnu,119.4468,-15.09546
Gaia21cgu,128.89047,-18.5331
Gaia18cuv,343.96375,-80.75506
Gaia19aqu,310.75092,44.92171
Gaia18dlb,305.69113,29.02751
Gaia16bpu,298.92102,37.17482
Gaia21bko,256.1677,-60.75683
Gaia21cst,259.74908,-73.97102
Gaia20asb,206.94711,-53.31116
Gaia21azm,267.99615,-38.36756
Gaia21chq,286.9666,18.62254
Gaia20enh,245.84457,-55.55372
Gaia19eac,268.91956,-2.19651
Gaia19cxw,88.31534,-26.81309
Gaia20dvb,274.1533,-29.80276
Gaia19cya,208.17525,-44.39276
Gaia21clg,283.65033,-4.46288
Gaia18dmg,107.68186,4.3251
Gaia20byf,102.67129,-7.48918
Gaia21bia,268.24255,-29.00118
Gaia20ags,105.7304,-23.28379
Gaia21bzr,358.26248,67.23203
Gaia21bop,194.5063,-57.49502
Gaia18cbf,241.1619,-41.10483
Gaia18cku,281.65732,-37.3542
Gaia19ctv,351.98352,82.13121
Gaia19cax,310.61273,35.17753
Gaia20dxd,281.7202,-21.51283
Gaia20cbe,128.57703,-27.95084
Gaia19fst,273.61215,-75.03489
Gaia19bom,156.25372,-45.83362
Gaia17bgl,315.68555,8.15225
Gaia19asa,285.79114,-32.52813
Gaia18bvd,136.02293,-47.53463
Gaia19dqf,265.68723,-19.09842
Gaia19fuo,227.70967,-82.00718
Gaia20air,146.46242,-19.73386
Gaia21btf,74.66528,35.09534
Gaia19fkq,132.54555,-41.70317
Gaia17blv,11.89708,52.27662
Gaia17ayu,284.40378,32.14332
Gaia19fcr,6.92182,-24.66303
Gaia18cfu,272.59692,-29.8646
Gaia19evd,158.13602,-63.24245
Gaia18ckw,279.11526,-47.58847
Gaia21eja,272.03775,-28.63759
Gaia20fwp,343.1814,64.82714
Gaia19fgn,290.7277,-18.64344
Gaia18cfr,268.66867,-23.3434
Gaia21atl,104.48014,-11.62582
Gaia18ahj,312.12976,29.86508
Gaia18dif,197.5516,-58.80407
Gaia20bij,6.54078,54.5451
Gaia16byq,128.14195,-50.81082
Gaia19axi,285.55103,-33.80417
Gaia19bii,269.50165,-33.71319
Gaia21bcn,110.52417,-28.32771
Gaia21beb,293.98248,-16.59718
Gaia16ban,286.49542,20.51823
Gaia21dur,211.97278,-16.30686
Gaia20dnc,209.166,-46.55142
Gaia20ebq,187.54526,-67.66395
Gaia21epg,218.3511,-42.33088
Gaia20awc,268.2676,-44.95385
Gaia21chz,111.58012,-11.99405
Gaia20bha,138.15903,-27.94059
Gaia21buy,283.20673,-24.84125
Gaia19ezu,144.2496,-25.70643
Gaia20byb,265.81934,18.56055
Gaia18dmf,295.48438,34.41455
Gaia16bec,193.2823,-57.05695
Gaia19aoc,270.44302,-0.3238
Gaia18coj,275.39438,2.05194
Gaia19asz,299.49704,46.27997
Gaia16asp,112.00423,-39.19413
Gaia20bkt,259.05518,-18.10261
Gaia19dli,283.779,23.23769
Gaia19brc,136.48831,-38.4692
Gaia18cmi,116.64626,-7.77613
Gaia21efg,303.33075,13.40445
Gaia18cue,227.36089,-53.21856
Gaia18ccj,260.54657,-43.11405
Gaia14acn,19.77513,-36.79595
Gaia16asm,300.53043,17.78047
Gaia16bgq,89.68946,39.25922
Gaia20bnu,124.89621,-54.444
Gaia21ett,279.07483,-19.54586
Gaia21dis,143.2017,-25.66937
Gaia19drf,280.14313,-8.8476
Gaia21ccu,142.96208,-55.29923
Gaia18dbw,281.35373,31.94859
Gaia20arn,347.57788,-75.39018
Gaia17bdb,269.0482,-42.14246
Gaia19bub,120.7223,0.28169
Gaia18cgu,268.68616,-17.31154
Gaia19ewl,341.6099,28.623
Gaia18cgn,270.12262,-26.8894
Gaia21det,8.24398,56.60768
Gaia18dsx,295.66132,11.20127
Gaia20cup,311.06396,4.82208
Gaia19amq,162.75948,-29.83736
Gaia21cjc,289.1614,5.32148
Gaia17age,79.43899,7.83817
Gaia20bpi,50.71015,42.51777
Gaia19epf,254.2063,-47.9337
Gaia19ale,160.8203,-23.06005
Gaia19atr,306.8873,-48.13832
Gaia21bco,293.81174,-24.18723
Gaia19dtk,280.4294,-28.4836
Gaia20efc,293.4214,9.74486
Gaia21bhw,261.30338,-20.68024
Gaia19bcl,203.34201,-60.15564
Gaia21fio,173.5408,-65.46195
Gaia21aiq,342.27957,-69.44239
Gaia21dgy,308.1082,33.56352
Gaia21bbg,124.87027,-57.43503
Gaia16apv,279.1773,78.20002
Gaia19czs,130.30643,-33.29561
Gaia17aep,160.21353,-37.05839
Gaia20blm,281.90152,17.13658
Gaia20ejx,241.07927,16.26343
Gaia21fei,2.29554,30.05228
Gaia19dib,197.80623,7.8444
Gaia21dls,293.75726,32.01607
Gaia20fxg,220.36574,-46.41812
Gaia19dxz,281.0444,-2.24805
Gaia19dqy,92.23496,16.97296
Gaia21cys,35.91527,47.17336
Gaia19diz,126.94207,-31.68039
Gaia18cnq,112.17885,-3.64267
Gaia19dte,316.9731,47.75623
Gaia21cuu,318.9533,-37.74536
Gaia16cbk,212.35571,-55.29843
Gaia20adu,338.69632,58.19977
Gaia18cti,217.7944,-60.99082
Gaia17cda,265.06262,-46.49784
Gaia19apg,261.8677,-21.67886
Gaia20exz,135.0818,-33.09291
Gaia18dsl,307.89377,3.07285
Gaia19dpm,65.46431,30.69393
Gaia21eln,324.70697,42.20653
Gaia21axq,276.22247,-21.56787
Gaia18dcv,309.3942,26.28243
Gaia21dyg,286.6524,-48.96092
Gaia18cpi,289.02933,23.27562
Gaia18bzb,329.15524,-63.4487
Gaia19flm,159.10826,-66.62405
Gaia21dai,236.48895,-64.68502
Gaia17cdc,262.77484,-50.95801
Gaia19bnb,202.04451,-63.19855
Gaia19epp,172.811,-49.79269
Gaia20euq,294.8178,-5.05542
Gaia19enu,89.61197,35.16771
Gaia17bcx,228.38742,70.62286
Gaia19bho,265.9358,-33.91777
Gaia17cbr,97.50698,-8.8803
Gaia18deu,49.48074,-73.52426
Gaia21azc,271.8721,-34.43
Gaia21fmx,271.1087,34.79988
Gaia16bxp,305.5485,31.81837
Gaia19dpq,260.38242,-20.17654
Gaia20eoj,248.06793,-35.73622
Gaia21dyw,269.62592,-32.29347
Gaia19dvg,110.57922,46.81767
Gaia18bxw,184.53116,-14.46168
Gaia20dva,272.25745,-29.92779
Gaia18clg,155.5824,-64.55042
Gaia21ayr,260.84244,-41.61353
Gaia18bde,273.30917,1.81723
Gaia18cjh,285.33835,-11.40454
Gaia19axx,266.82742,-20.59192
Gaia20cbt,317.42102,36.30725
Gaia19dns,147.1664,-34.8604
Gaia18clw,224.29495,-63.69281
Gaia21amp,307.8255,40.85416
Gaia20epc,266.42444,-55.44752
Gaia21dfm,142.2878,-52.79676
Gaia19bcy,212.9233,-45.16738
Gaia18dlr,313.24182,45.90529
Gaia19aef,230.2245,-68.28085
Gaia21aws,218.15933,-55.5611
Gaia21bwr,233.19,-62.09635
Gaia21bol,171.59038,-69.35853
Gaia20cfk,173.97594,-67.90927
Gaia19bkv,192.26332,-57.58829
Gaia21eli,276.07217,3.37517
Gaia21bpv,354.6814,57.28887
Gaia21abj,233.41963,-41.80283
Gaia21fkw,115.80996,-20.01244
Gaia21fox,279.33136,20.4497
Gaia21azh,270.08188,-35.36646
Gaia18afe,306.75925,26.23695
Gaia18cxn,279.3128,-34.80331
Gaia21buv,262.6713,-41.99598
Gaia21fjx,303.814,22.44996
Gaia19bmu,244.01225,-67.6488
Gaia14abq,58.59016,-11.31998
Gaia18cjs,108.67742,-20.31567
Gaia20fkh,101.80583,-21.83324
Gaia18clv,298.57742,10.70923
Gaia17cnq,294.235,12.98972
Gaia17atp,319.4543,23.86042
Gaia17bdj,268.81027,-55.32148
Gaia20ajn,102.39456,-29.72519
Gaia19ajg,123.10045,-34.56792
Gaia20bhj,271.74628,-45.02503
Gaia20fpp,340.65,-11.47034
Gaia21azb,290.63895,6.51886
Gaia20avn,287.31424,-60.89041
Gaia19eif,82.40272,-70.16594
Gaia17bme,216.75655,-1.38619
Gaia19ell,166.31676,-62.31647
Gaia19cdd,336.02283,51.19511
Gaia20dmn,229.92046,-61.09445
Gaia19dup,136.34424,-54.24057
Gaia14acf,198.81,42.79569
Gaia21fix,130.30396,-3.32229
Gaia18bfc,240.08556,70.83533
Gaia18cpc,196.44846,-36.05031
Gaia19dwl,295.4478,38.15713
Gaia19enm,267.05475,-37.03343
Gaia19fkr,132.82872,-42.6636
Gaia19aof,277.53955,7.30405
Gaia21bcr,99.86662,-62.39702
Gaia20bev,282.42545,85.03972
Gaia21azp,333.05792,61.33394
Gaia18dlz,129.23782,-54.77331
Gaia20fwh,87.38497,-42.26724
Gaia20aoq,165.12254,-39.66625
Gaia17bdz,269.9904,2.36237
Gaia19ekg,316.37656,62.57516
Gaia20dap,198.25594,-27.38302
Gaia18clm,119.02435,-17.58451
Gaia21ack,217.57175,-2.67624
Gaia21dhq,67.85842,-4.91885
Gaia20edh,105.25714,12.30903
Gaia18cmk,307.14938,22.83047
Gaia21bwu,298.429,-40.47358
Gaia20edk,354.618,53.01218
Gaia20fsn,291.91196,26.80292
Gaia19ens,278.2531,-27.7412
Gaia21cnn,286.6429,-10.00918
Gaia19cos,212.04904,-26.33206
Gaia19dqx,226.69681,-49.43793
Gaia19eqm,225.83691,-47.55486
Gaia21eks,258.60715,-23.29452
Gaia21cqm,124.10797,-61.25254
Gaia19apf,181.04791,-49.82992
Gaia18dyw,177.0582,-54.97981
Gaia20dlv,237.84506,-63.12677
Gaia19elk,188.29913,-59.72779
Gaia20bje,203.40936,-54.72317
Gaia21bub,233.50238,-49.41366
Gaia20biz,280.7081,-16.4006
Gaia18dnl,287.0165,-43.18853
Gaia21dyi,261.58075,-33.45296
Gaia20bqv,234.12608,45.89859
Gaia20akc,55.78866,-31.75179
Gaia19anr,112.0256,-20.66212
Gaia21eek,293.4296,31.45776
Gaia19cho,306.43323,-58.39285
Gaia21avq,256.39694,-32.61593
Gaia18dom,262.51224,48.35508
Gaia19atj,112.66872,-30.39364
Gaia21eej,295.83514,17.91159
Gaia20esj,277.935,-22.21128
Gaia21afh,255.56726,-67.56064
Gaia19foc,317.12244,-47.54347
Gaia20akf,307.96442,27.47936
Gaia20auo,52.56212,38.15051
Gaia21euu,281.23337,-11.26199
Gaia18ccc,263.51804,-45.57948
Gaia21ero,266.17722,-51.53355
Gaia19ayo,265.2167,-36.03956
Gaia21blv,224.87526,-52.98268
Gaia19ash,119.53528,-57.37847
Gaia20fbl,170.39032,-67.26119
Gaia18ccr,265.58502,-43.89698
Gaia18bxj,225.56381,-77.67598
Gaia19evf,153.73827,-58.62653
Gaia17cdg,233.59213,-50.70935
Gaia20aap,236.55515,12.95596
Gaia18dxy,45.93212,4.35394
Gaia20ayc,275.59308,-30.71905
Gaia18clf,286.95062,-20.43278
Gaia21ehu,336.67603,43.39364
Gaia20eha,301.54977,35.63169
Gaia19ebs,127.66054,40.79416
Gaia21awj,275.66394,-12.2353
Gaia19asx,289.11444,26.65355
Gaia18eaz,219.37581,-67.27881
Gaia20asa,209.43149,-56.3098
Gaia21azd,286.8825,-5.33042
Gaia19dsp,267.3639,-34.2181
Gaia18djl,284.336,-44.35125
Gaia18dky,109.14687,18.69229
Gaia19efo,292.1251,-74.18146
Gaia19aqy,282.78867,-9.03015
Gaia20eoc,252.0805,-51.06097
Gaia20dew,233.91542,-50.96287
Gaia20eom,266.65936,-52.84139
Gaia19fif,111.64317,10.3813
Gaia21bac,109.31031,-1.65995
Gaia20blu,257.731,-16.41012
Gaia16apf,8.63916,54.47832
Gaia17cau,273.973,-49.21534
Gaia21cqj,298.54022,-13.4719
Gaia18ckp,298.84494,39.69998
Gaia19btj,284.06024,16.49677
Gaia16bcy,234.03064,51.96968
Gaia19epd,263.90286,-42.48169
Gaia21fjh,313.28012,26.11899
Gaia20bri,247.14777,-45.24412
Gaia21eux,266.1999,4.84882
Gaia21cmj,266.77414,22.03474
Gaia18dmw,111.85549,-49.93669
Gaia20fhv,297.0495,14.0154
Gaia17brj,119.76633,-28.24266
Gaia20dvc,264.9891,-16.43569
Gaia21ced,14.58606,-26.22075
Gaia19dxx,275.72894,7.8116
Gaia19ckt,11.25131,22.45203
Gaia19bnx,347.50867,-10.25695
Gaia19bih,268.44177,-33.7982
Gaia19flf,148.68886,-60.92807
Gaia21bse,116.34592,-18.37701
Gaia21dro,178.70142,-78.1695
Gaia21dmj,122.232,-33.47425
Gaia20bil,275.23514,-32.51105
Gaia19cao,116.66921,17.57022
Gaia17arf,101.78899,-16.18049
Gaia21ayk,93.25797,26.3834
Gaia19bmy,209.39987,-65.49338
Gaia20dhl,242.47014,-31.82658
Gaia20bic,271.93616,-35.43402
Gaia21afj,216.90186,-52.50645
Gaia21cqk,299.12457,-82.27657
Gaia19aba,235.76215,-49.81994
Gaia20bbo,282.4129,-13.71054
Gaia18cln,92.75209,43.23593
Gaia17beq,101.89584,-16.60679
Gaia18ace,133.0482,-58.53404
Gaia19fes,61.14784,-31.0634
Gaia18dkz,289.091,-27.55129
Gaia21eni,261.87115,13.43388
Gaia21aip,165.97514,-54.13343
Gaia18cfi,265.1725,-22.92393
Gaia19aag,226.57806,-65.13834
Gaia19fle,312.79315,4.81169
Gaia21aze,275.2196,-31.11368
Gaia20dlu,35.97923,41.77497
Gaia18cib,279.11484,-16.5783
Gaia20aya,284.93863,-38.71182
Gaia20cms,127.48368,-29.53917
Gaia19aps,314.8278,35.71573
Gaia18dup,35.04402,-12.87068
Gaia21bqa,172.1598,-56.60996
Gaia20fva,107.84448,-41.60606
Gaia21dzg,274.10782,-33.09457
Gaia21eoa,142.13046,-56.59548
Gaia18dox,279.66718,9.37294
Gaia16bph,244.76018,-42.72783
Gaia19baa,244.20566,-39.34641
Gaia18bsc,308.914,21.33513
Gaia14ada,208.40506,34.82615
Gaia20fqp,139.53658,-5.62605
Gaia21axp,211.91193,-64.64046
Gaia21dyj,257.06543,-24.94251
Gaia21bta,266.51764,-23.83031
Gaia19dtl,159.05122,-61.59854
Gaia20bib,269.09726,-37.83536
Gaia21eyi,99.5278,-25.31122
Gaia21fbi,96.04613,-60.68923
Gaia18btn,302.85608,20.45902
Gaia20col,294.71805,30.90337
Gaia21ejx,282.26135,-10.68172
Gaia21dhg,123.09495,-31.09846
Gaia21bsf,311.1408,31.93369
Gaia14adn,149.78639,81.89322
Gaia20aym,274.26804,-24.932
Gaia19bmg,167.79337,-57.2273
Gaia19duh,146.73662,-61.91298
Gaia19dty,280.84106,-23.68644
Gaia19bpx,321.53473,43.74058
Gaia20edz,286.30893,-6.66877
Gaia19brt,297.70615,34.63735
Gaia21csv,323.33115,19.03174
Gaia18dkt,282.89966,-38.48718
Gaia20ecj,277.00595,-31.29209
Gaia21bge,100.36434,13.80449
Gaia19dme,256.38538,7.12202
Gaia19bhn,276.65356,-23.34384
Gaia21dwg,260.3476,-50.6498
Gaia18cyb,265.0761,-13.61744
Gaia18eag,223.96892,-28.94251
Gaia21bwo,241.30504,-59.84839
Gaia21dsa,191.139,-76.20925
Gaia18dkq,290.2623,-22.08884
Gaia21bax,281.4327,-25.10785
Gaia19cov,222.94928,-49.09419
Gaia18cjv,289.88507,35.37876
Gaia21eih,271.39044,-35.20081
Gaia21bgr,267.89188,-11.85171
Gaia19csm,225.70645,-37.99656
Gaia19bpf,8.95631,-35.893
Gaia21eif,271.1551,-33.73911
Gaia21ear,278.53934,-21.675
Gaia20ecw,272.38092,-35.87101
Gaia19fnj,212.94958,-66.3709
Gaia21cgy,299.56674,20.75992
Gaia20brh,250.10696,-54.66618
Gaia21ffp,198.31485,-54.9253
Gaia21elz,123.51732,-35.42179
Gaia19bej,139.9749,-54.22057
Gaia20fgo,288.2018,-30.16825
Gaia20cjz,195.85983,-57.6282
Gaia20dgt,241.9421,-19.7961
Gaia19dlb,201.49203,-14.87389
Gaia19fjj,120.50847,-74.72372
Gaia19bkl,87.97445,65.07691
Gaia20ccf,128.07664,-48.06326
Gaia19fsh,25.3591,5.82823
Gaia21dzs,277.94757,-32.05195
Gaia20alh,309.64856,36.72794
Gaia19cse,41.99163,-39.43733
Gaia20dbv,286.9977,39.57059
Gaia20dum,274.53253,-33.3377
Gaia18byu,209.30537,-38.97005
Gaia20awp,276.90298,-45.68111
Gaia20ecq,337.28986,52.35791
Gaia18cno,291.62717,9.28505
Gaia20cow,295.40784,18.10462
Gaia17bms,322.08386,55.47996
Gaia19fsu,224.14021,-49.75012
Gaia19eej,264.5393,-51.25292
Gaia21dng,313.15567,33.2612
Gaia19eaw,278.43686,-22.99977
Gaia18ckq,296.62552,29.66105
Gaia21bpq,74.53201,-12.23204
Gaia20ebu,324.5773,48.47924
Gaia19ecc,95.34768,27.87112
Gaia21cca,331.9406,54.34373
Gaia19erl,207.16232,-64.44951
Gaia18dow,294.3066,-22.95175
Gaia18csy,202.75038,-59.72017
Gaia21cfn,296.53415,37.62404
Gaia21ded,145.35931,-67.08189
Gaia18bii,173.69218,-68.28451
Gaia18czl,104.27824,12.02604
Gaia18cxx,290.6234,-37.35076
Gaia18dds,311.91678,34.25163
Gaia21dpx,153.13957,-52.88597
Gaia19bay,242.38522,-66.60542
Gaia21duf,234.59375,-59.66983
Gaia21bvi,272.25735,-38.86005
Gaia19fnf,214.62843,-68.59552
Gaia19bif,273.20398,-30.33026
Gaia19daf,140.19884,-34.13081
Gaia21azr,275.1732,-27.36131
Gaia19csd,224.715,-15.8159
Gaia19duw,298.19943,42.07147
Gaia19bbb,52.0662,61.42152
Gaia19dqt,69.73672,40.88921
Gaia19fmu,243.9273,-71.78005
Gaia20dvl,276.00836,-30.0197
Gaia19cab,297.2946,-30.15161
Gaia20dau,156.0705,-42.89801
Gaia18dqr,297.94632,-9.67968
Gaia16cfn,141.90462,-19.25955
Gaia18bza,100.71993,69.75926
Gaia20dtq,275.22278,-39.76922
Gaia21dcp,216.7228,-62.68293
Gaia19ecb,275.76495,-28.5955
Gaia18bzu,243.8442,-57.41816
Gaia19afx,335.37155,36.38798
Gaia18bzj,235.24512,-64.19592
Gaia20brj,244.16078,-23.76551
Gaia21epo,234.54117,-68.08331
Gaia19bep,296.8592,43.48343
Gaia21elo,331.4214,42.35391
Gaia21ban,286.71274,-11.68426
Gaia18bao,126.53187,-26.16806
Gaia19fhp,290.00967,-10.91291
Gaia20cok,295.101,33.27082
Gaia17bfs,130.63402,-13.2306
Gaia16bgu,258.57373,-25.70445
Gaia19dwj,122.40283,-41.8992
Gaia17ctn,270.69162,-35.92571
Gaia19bix,251.18375,-53.07378
Gaia20awe,256.6938,-35.93907
Gaia18auo,273.2117,-34.27934
Gaia20bid,300.56448,1.70218
Gaia17aar,143.2691,-30.66481
Gaia17cdo,96.50639,-3.92305
Gaia19aqh,204.52702,-64.35637
Gaia21fcx,163.34671,-61.80599
Gaia18bzw,221.25516,-36.56764
Gaia21bgn,280.6953,-19.98654
Gaia21esu,235.99028,20.66159
Gaia20dkb,244.65567,-53.11132
Gaia20enc,232.05661,-59.25169
Gaia17cuo,278.40128,-14.62561
Gaia17ahx,268.29727,-47.10794
Gaia20aoh,147.99727,-63.95236
Gaia19bpn,89.74576,-66.68845
Gaia21ech,289.16803,-21.21933
Gaia20cfv,359.05917,60.56852
Gaia18arm,230.04997,-16.58004
Gaia20ezy,353.00476,-12.68585
Gaia21cpj,24.5315,-80.83459
Gaia18akj,101.93747,-16.62375
Gaia18atf,299.83524,17.01784
Gaia19aga,156.21358,-29.33308
Gaia21cuk,202.10033,-66.3757
Gaia18axk,337.31323,56.92956
Gaia20ffz,242.46594,-62.09654
Gaia19dun,265.53833,-45.61979
Gaia19edj,256.3827,-25.18522
Gaia18cgt,76.74682,-16.99211
Gaia20cah,148.77615,-8.40139
Gaia20csq,295.99292,6.92944
Gaia19fcf,293.89856,10.13668
Gaia18cne,145.39575,-38.83486
Gaia19cxy,266.89258,29.16907
Gaia20cmj,313.45917,39.0404
Gaia18awm,173.6256,-57.83596
Gaia21ebn,231.85226,49.65244
Gaia18ajm,307.6388,48.29084
Gaia21bsx,224.94406,-47.60607
Gaia18brs,282.21252,23.20494
Gaia16bav,321.70218,30.29483
Gaia19bjb,270.83813,-44.74674
Gaia19bks,15.23931,57.24316
Gaia21bov,347.88217,62.90093
Gaia18aic,102.11017,-15.89856
Gaia17agi,251.78117,-23.05966
Gaia19dqv,199.05826,-53.95074
Gaia14acd,206.08945,33.25634
Gaia19cvb,18.16324,68.19665
Gaia19aos,6.09861,45.79131
Gaia19bfg,298.06085,36.74823
Gaia16bnj,252.58148,-53.80281
Gaia20fce,181.67732,-57.90832
Gaia17cav,266.4058,60.3234
Gaia19bcz,194.62596,-59.17346
Gaia18cum,238.4987,-67.39245
Gaia17aqc,53.38079,0.97538
Gaia19fjt,307.23187,47.93896
Gaia18arb,155.81322,-51.33066
Gaia17cao,267.08136,1.90483
Gaia17cvl,272.84805,-31.30405
Gaia19dus,277.53152,-20.8841
Gaia18djm,283.62955,-45.2788
Gaia18akg,273.1179,-33.79697
Gaia21edr,292.3081,6.67216
Gaia21bxu,208.47025,-66.33256
Gaia19cqk,233.917,-65.10622
Gaia18cfz,272.9236,-30.27396
Gaia19fke,130.29578,-44.6224
Gaia19btz,274.02588,15.60989
Gaia20dvm,101.17511,34.7866
Gaia19dhr,133.66515,-32.41344
Gaia19bwi,280.72253,-3.45966
Gaia18dsm,114.40201,-11.02353
Gaia18aki,101.7218,-16.64889
Gaia20bxf,280.78787,5.63592
Gaia15abf,348.96814,27.17704
Gaia20bgp,132.96599,-23.69925
Gaia19arp,286.74088,-9.6823
Gaia21biy,255.1093,-38.75354
Gaia18coh,318.20242,31.95557
Gaia19cbn,144.08461,-64.66471
Gaia19ago,130.8469,-81.94862
Gaia20csk,79.56201,-35.32351
Gaia15adf,124.90039,19.26105
Gaia19eyo,319.83093,41.20978
Gaia18arl,230.76051,-17.30424
Gaia18avk,266.3441,-54.49665
Gaia19erf,320.7667,11.72477
Gaia19dqw,238.5315,-44.81737
Gaia17aum,258.03305,-48.43219
Gaia20fco,198.44424,-66.18908
Gaia21dxu,82.13752,35.07651
Gaia20csd,124.30106,5.86882
Gaia21edk,103.24391,-24.247
Gaia18cul,51.51234,25.42587
Gaia20ffn,297.36856,-35.51906
Gaia17brk,295.62555,32.65109
Gaia19cgp,252.14037,-69.51259
Gaia21fde,170.22862,-58.78996
Gaia19flc,163.37428,-69.99587
Gaia20dpg,244.55637,-56.31293
Gaia19apl,308.56427,32.53938
Gaia18ama,272.60593,19.52461
Gaia21axd,281.31848,-9.73527
Gaia20dly,254.05293,-65.90261
Gaia20dqd,256.62363,-52.2184
Gaia19eux,164.85185,-62.7075
Gaia18atj,96.8516,16.22488
Gaia19dcm,8.63973,-89.25308
Gaia19elw,122.28758,-46.58318
Gaia21auo,273.81693,-4.29975
Gaia20ftq,16.34262,11.04774
Gaia21bqx,217.87025,-45.03979
Gaia15aad,334.3354,40.47035
Gaia18cph,267.05978,8.1794
Gaia21ckk,350.37943,-38.94987
Gaia21fec,359.9917,-12.90909
Gaia20ddr,175.12991,-62.98322
Gaia21ddd,221.7665,-48.15272
Gaia19dkw,100.31765,-25.54079
Gaia20dqc,248.77527,-45.29199
Gaia21fgn,146.78677,23.53108
Gaia20fnp,315.6474,-25.2221
Gaia21azt,261.5599,-47.72053
Gaia18dbq,110.13436,-21.44359
Gaia18cnb,263.56552,-32.43664
Gaia19aqp,148.236,-50.92815
Gaia18dkk,303.15762,3.51114
Gaia20ept,266.92804,-39.42766
Gaia20fik,293.81528,11.06551
Gaia19anb,24.73279,24.49417
Gaia17bjn,13.44718,40.93015
Gaia21fcs,338.15833,58.17499
Gaia19cze,3.52478,39.13697
Gaia20cib,126.44935,61.86443
Gaia17avi,314.27213,-7.40723
Gaia16cci,310.136,-65.03165
Gaia19dyn,99.79939,3.14076
Gaia20bol,164.52919,-69.2284
Gaia19cwm,246.81975,4.1008
Gaia19fix,115.48307,-15.60117
Gaia19aym,256.49216,-24.11368
Gaia19apj,81.56632,19.15278
Gaia16cgo,296.5173,39.71135
Gaia20dle,238.30334,-59.41252
Gaia19bxb,285.4607,-10.8483
Gaia18cux,235.32037,-35.23637
Gaia17bqv,110.8423,-27.15477
Gaia19amn,83.92429,-11.62136
Gaia21evk,290.09662,-10.01096
Gaia21eoz,165.73334,-64.06458
Gaia19bbp,224.3803,-63.50141
Gaia20czk,22.17554,11.514
Gaia21eyb,134.16788,-4.07771
Gaia18coq,262.16702,-5.27916
Gaia21dmt,190.94243,16.08439
Gaia19bdy,156.80202,-58.43518
Gaia21bqc,103.68794,-33.08515
Gaia18diq,222.41109,-64.67808
Gaia19ecr,54.95391,-8.41997
Gaia18dya,197.18127,-36.67305
Gaia20eik,134.18677,-49.24335
Gaia17ddp,293.58517,28.20143
Gaia19fdn,151.31404,19.18553
Gaia19bly,180.99207,-64.29664
Gaia17bgj,318.50342,14.31368
Gaia20dta,86.21772,33.50267
Gaia20eci,99.19937,28.87857
Gaia19fde,102.99902,-7.56825
Gaia21dkf,44.83114,-9.45627
Gaia20bgz,240.76,-59.33972
Gaia21dpo,134.24487,-54.87107
Gaia19dtv,115.54404,-24.69923
Gaia21bik,270.2203,-36.06989
Gaia21avr,328.46912,45.3196
Gaia18aya,331.21112,40.14404
Gaia19dur,283.87173,-10.75203
Gaia17css,267.65128,-40.9288
Gaia18ctg,55.87076,-52.93518
Gaia21fhr,307.2314,-30.06743
Gaia21asz,116.35617,-21.65612
Gaia19dst,183.74786,-65.73414
Gaia21dwt,257.5722,-45.80344
Gaia21ecq,118.56035,31.53771
Gaia19fju,305.3761,25.96197
Gaia21bnx,194.0967,-63.37742
Gaia18dut,121.83063,-19.86389
Gaia20ayl,266.35275,-15.48241
Gaia20dcj,341.11246,54.53317
Gaia21awz,282.42975,-5.16996
Gaia20eoi,245.64783,-36.13245
Gaia20cex,168.25858,-56.49955
Gaia20drq,75.83722,47.08504
Gaia20aqo,197.2225,-66.58151
Gaia19fio,295.24466,-28.0802
Gaia21cgi,85.88965,-35.2927
Gaia18dmu,106.89988,-9.2116
Gaia18dxh,85.32851,-35.40416
Gaia20bxy,283.60416,11.64428
Gaia21bwq,237.59348,-62.28271
Gaia20fep,263.7917,-61.99478
Gaia21evx,271.404,8.76332
Gaia20blf,217.52022,-37.5307
Gaia19chb,149.64966,28.18182
Gaia20bhb,164.46309,-53.90681
Gaia19dfu,314.47635,46.3106
Gaia18aku,275.98883,-22.44182
Gaia18buy,315.88132,36.67017
Gaia20cgx,150.19637,66.93275
Gaia20cgy,190.12369,-53.80621
Gaia18byk,255.82726,-73.97019
Gaia19bwf,100.67909,2.33528
Gaia20dzo,288.49188,-18.03256
Gaia21eqr,53.47026,33.34561
Gaia18dzk,216.28252,-35.18237
Gaia18eah,42.72848,40.62085
Gaia21dre,175.31715,-63.98326
Gaia20bwo,284.74606,-10.18438
Gaia18bvp,145.2397,-48.08813
Gaia19fei,118.92775,10.83418
Gaia18cuw,236.2365,-32.45618
Gaia21bkx,249.1908,-67.74505
Gaia19bgh,303.03067,23.03951
Gaia18chs,282.62177,-32.6949
Gaia20dlg,217.93869,-35.86798
Gaia18bdf,290.96536,-9.38716
Gaia18akk,272.47308,-33.6527
Gaia20eio,285.20877,40.83791
Gaia19cyx,86.79641,-19.42372
Gaia18dcu,295.35022,39.52811
Gaia18dwx,229.05748,3.48608
Gaia20erz,87.48136,16.30554
Gaia19bas,243.91904,-63.47756
Gaia20ema,191.07599,-78.31812
Gaia18cgw,89.97883,11.93341
Gaia19agf,330.00864,49.97231
Gaia21bjc,261.29526,-46.27324
Gaia21cwm,18.17144,40.72402
Gaia19fcy,311.2733,-7.83854
Gaia18cic,270.17953,21.02617
Gaia20ebd,273.35513,-54.43179
Gaia21ctb,121.14219,51.06349
Gaia20ccn,297.49634,35.32357
Gaia19ane,271.53903,11.85069
Gaia21bad,277.87665,-24.06305
Gaia20aew,103.37509,-33.15275
Gaia19fnn,178.05975,-51.11687
Gaia20dpr,254.6563,-54.25316
Gaia19alf,298.82477,29.98335
Gaia18bak,74.99723,-47.63562
Gaia19boz,153.86647,-47.05483
Gaia20dae,298.27286,33.24197
Gaia21bzh,356.32736,63.42539
Gaia21cxl,27.90676,45.65449
Gaia21cih,268.36502,19.60982
Gaia18dxz,355.88055,47.72116
Gaia20ecv,166.2716,-53.45277
Gaia19awy,282.76776,-26.18498
Gaia19bdv,54.2796,18.76681
Gaia18bfs,278.59335,9.19155
Gaia19dts,285.225,-11.06652
Gaia17bri,305.32227,19.74804
Gaia20coj,297.8756,12.28761
Gaia19ayh,262.64175,-27.49183
Gaia20fij,294.7607,12.7723
Gaia19elh,345.85745,56.82121
Gaia20ege,81.8552,4.02567
Gaia19dds,21.82866,-68.53063
Gaia19ebn,75.59532,2.83087
Gaia18dmp,236.80322,-65.73619
Gaia21dsw,219.5398,-64.71031
Gaia19ajr,105.07332,-34.34172
Gaia18aip,279.06927,5.53663
Gaia21dxt,82.22438,34.94653
Gaia19esm,355.06815,51.82581
Gaia18brd,193.48764,-30.48239
Gaia21cjb,293.62704,2.0195
Gaia18dld,306.93387,29.3386
Gaia17dfn,231.87794,18.29076
Gaia21cxa,207.90115,-51.41961
Gaia18dbk,264.71246,29.38644
Gaia21csl,330.30484,51.89811
Gaia18dki,126.41979,-11.31633
Gaia19eoz,245.38191,-44.36152
Gaia18dte,297.77408,12.16069
Gaia19aoq,272.58762,0.65666
Gaia19dzg,15.79624,-56.53678
Gaia21egg,101.90857,56.14465
Gaia20dom,208.16202,-24.60212
Gaia20aog,300.04196,73.14955
Gaia17ddi,295.10007,28.10117
Gaia14aca,214.69923,47.13425
Gaia20caw,297.3013,29.53778
Gaia19dkc,51.41441,-8.24528
Gaia19ahz,137.14482,-39.06539
Gaia21eim,288.6192,-12.95909
Gaia20aan,52.91462,4.53394
Gaia18dka,213.68521,-63.31265
Gaia20fha,314.21063,35.07067
Gaia20bwn,93.77612,-1.49011
Gaia19epw,223.48067,-56.54573
Gaia21cwn,200.12315,-43.58088
Gaia20bcs,287.39154,-4.44952
Gaia20blt,326.74588,44.48681
Gaia19dmg,130.31271,-28.70379
Gaia21eht,266.2513,-46.46094
Gaia20fwq,216.43498,-31.12269
Gaia21eyh,300.2997,16.52039
Gaia19ary,278.84604,-31.15104
Gaia19afc,170.66138,-5.66371
Gaia16bdp,177.22833,-55.10045
Gaia21dkg,259.99112,20.04367
Gaia18bbe,313.347,8.97856
Gaia20fws,211.79721,-39.18667
Gaia21aoj,102.96193,-35.32757
Gaia21bvc,272.73184,-37.98569
Gaia21duq,214.70663,-24.55146
Gaia18bxl,187.11974,-48.27885
Gaia19dsr,252.83421,-47.47826
Gaia19bpa,335.7566,42.82277
Gaia18dvx,303.49725,36.90414
Gaia20eud,289.65924,-8.79582
Gaia21eiw,110.34684,5.53302
Gaia20bjh,72.4206,43.22237
Gaia14aaw,237.07182,13.19143
Gaia15abh,334.62317,39.81041
Gaia20ebw,285.83344,-22.43026
Gaia21fjg,125.85446,-0.34873
Gaia21etu,80.63319,5.58373
Gaia18cak,277.78897,-63.52879
Gaia19bhr,299.3258,7.49377
Gaia20eba,226.56624,-75.03368
Gaia18ajq,116.36002,-37.94779
Gaia20eol,258.22058,-51.70161
Gaia21foy,296.15363,8.748
Gaia19eld,150.63985,-68.3946
Gaia16aoh,274.77002,-74.68995
Gaia19drh,79.54731,35.13353
Gaia21fkq,296.07306,35.60435
Gaia19czz,340.4623,37.20567
Gaia19bqg,325.64676,38.36812
Gaia21fjj,149.7223,-62.00066
Gaia18auk,268.89627,-40.97232
Gaia20ecs,336.36084,49.79266
Gaia19aat,260.94437,-76.2781
Gaia20bwv,290.34283,-9.68231
Gaia21emf,156.49718,-46.26139
Gaia20bzp,113.67442,-14.79704
Gaia17csj,185.31456,-60.38502
Gaia18duh,309.60043,17.71196
Gaia19cwn,273.16467,46.05955
Gaia19caz,303.6657,-9.62086
Gaia18cun,239.73582,-59.4065
Gaia19ebe,279.3305,-21.49949
Gaia18dsv,270.40384,20.08602
Gaia18dfl,108.12384,-83.40747
Gaia19aee,197.82863,-52.25387
Gaia20adz,137.20557,-54.96544
Gaia18bfp,278.38733,-3.10646
Gaia19clp,222.68365,-56.6953
Gaia21cqc,295.99066,13.44823
Gaia19aww,281.5954,-20.05538
Gaia21bug,287.06082,-13.74022
Gaia17abv,270.6306,30.97475
Gaia20akt,281.03394,36.04139
Gaia16blp,324.5,50.68332
Gaia15aab,250.84373,14.50298
Gaia18ctu,224.49419,-33.12333
Gaia20dzl,284.71878,23.23145
Gaia17aqz,283.38968,22.59979
Gaia20akz,127.4052,-32.59132
Gaia17bds,264.60666,-52.1205
Gaia20bel,301.00775,-8.61459
Gaia21fke,300.95227,16.49989
Gaia17cur,305.22647,25.13775
Gaia18cpf,227.95625,-22.06396
Gaia20eaq,257.2153,-74.735
Gaia17cvk,270.54465,-49.72701
Gaia21anb,316.57117,33.25514
Gaia20aca,188.90828,-66.96649
Gaia20ane,17.80646,-44.69276
Gaia18ccg,276.959,-51.59733
Gaia21arn,136.90826,-30.09536
Gaia19eau,106.0357,24.09737
Gaia19bdp,179.05428,-59.83451
Gaia19aow,288.43875,13.36944
Gaia20ejz,137.36598,-56.53342
Gaia20bmt,163.19547,-52.76038
Gaia19fho,109.72718,15.87747
Gaia20dyq,91.17873,-54.46283
Gaia21deu,167.6097,-60.30472
Gaia20fjf,105.81448,17.80304
Gaia20enq,56.62231,26.61582
Gaia19dbe,14.37526,28.2391
Gaia19fld,322.96167,49.2338
Gaia19auo,107.6523,7.9571
Gaia21efw,304.82007,2.21338
Gaia20amu,8.88506,-30.3059
Gaia20dxs,285.1782,-27.34872
Gaia21czp,34.45722,26.10431
Gaia20fsm,310.4958,21.97724
Gaia20dzz,289.30313,-14.45465
Gaia20eim,330.31906,48.93365
Gaia15abx,349.7883,33.26101
Gaia19dsu,276.17047,-30.23298
Gaia18cmo,274.50296,-26.8097
Gaia19bsb,338.35654,4.65411
Gaia20auf,76.25282,60.91518
Gaia21eqq,229.59291,-46.60298
Gaia21dhu,320.3027,30.68442
Gaia19bti,172.20688,15.67286
Gaia20czu,312.8493,32.42804
Gaia18bxn,202.20654,-68.71807
Gaia18dmq,106.20784,7.05369
Gaia17clo,252.7553,10.55309
Gaia19ewf,150.60236,-52.23003
Gaia17cuh,293.65402,10.03705
Gaia20dth,75.19161,17.77131
Gaia21fna,269.22665,35.51399
Gaia21fkp,299.30084,18.8281
Gaia20frv,301.28937,20.00756
Gaia21aic,171.51802,-22.28301
Gaia21bcq,292.55573,-25.54896
Gaia19ety,348.90436,50.10465
Gaia21cdj,104.3709,-63.2199
Gaia20fcx,160.92471,-1.7349
Gaia20bem,96.34647,-79.75266
Gaia19bai,250.23401,-56.53667
Gaia14adp,246.31136,38.29902
Gaia19blw,184.47153,-70.38934
Gaia19elx,333.9212,55.617
Gaia21eph,18.99241,60.19273
Gaia18alo,275.95203,-22.44028
Gaia19bma,210.92812,-77.68362
Gaia19enb,173.74277,-53.73339
Gaia18dfv,155.43,-68.80408
Gaia20ewf,94.12675,-39.21707
Gaia21chp,281.86743,20.16274
Gaia19ajs,128.15366,-31.22307
Gaia21eda,108.37509,-4.36909
Gaia21ehi,265.945,-48.84935
Gaia17anx,65.16567,-62.75021
Gaia21dgs,19.05215,32.64425
Gaia21fgd,242.26418,-67.13607
Gaia20bfj,121.41237,35.68193
Gaia19bdk,315.5141,63.23108
Gaia21bqj,242.98425,-23.26871
Gaia19cyy,97.50948,-27.83622
Gaia18dav,318.38943,-25.26832
Gaia19cix,131.81046,61.00917
Gaia18dgw,10.65362,60.88021
Gaia19dss,286.0347,2.14247
Gaia21bay,282.7112,-27.16473
Gaia19aro,108.97595,1.83993
Gaia21dpn,111.76618,-63.33123
Gaia18cuu,358.7366,-77.79412
Gaia19bau,234.95036,-48.11292
Gaia18aul,272.9664,-36.66741
Gaia21ebm,269.1139,10.0091
Gaia21bdp,290.5159,-4.63395
Gaia18dlt,222.29707,-73.55499
Gaia21efv,307.4963,52.16063
Gaia21dev,307.94284,54.77662
Gaia21eun,278.5204,-12.88743
Gaia20dbd,111.30532,-40.0292
Gaia19ftq,83.4107,77.45968
Gaia21bjj,76.88044,44.57347
Gaia21ceq,284.62897,49.24233
Gaia19bnz,337.25565,63.92389
Gaia19amm,120.8811,-26.32645
Gaia21ejh,185.73322,-49.70834
Gaia18cdd,258.6651,-33.68254
Gaia21eji,275.19287,-23.36357
Gaia21ajy,333.09583,42.72549
Gaia19eiu,208.22083,-57.40577
Gaia21ejt,305.7273,18.71267
Gaia21btd,78.95249,30.50971
Gaia21adq,258.13956,-64.56186
Gaia19era,251.2187,-58.60224
Gaia21fkn,298.77985,27.93402
Gaia18cuk,52.04935,28.10869
Gaia21bxo,292.38794,-56.06194
Gaia20eel,158.95683,-42.76948
Gaia17cbl,275.8302,5.31588
Gaia21eff,121.41491,-32.04812
Gaia19doa,272.1241,7.62382
Gaia20afu,173.31406,-37.17235
Gaia19aqs,184.49011,-60.66951
Gaia19cal,119.23537,-23.26614
Gaia21fig,225.51863,-69.29631
Gaia21cul,121.75449,55.7941
Gaia19enc,319.41507,42.54803
Gaia20amv,150.92033,-32.52018
Gaia20bci,279.24304,5.94326
Gaia21bai,283.6657,-17.45827
Gaia20ezj,314.36847,57.6238
Gaia21art,275.87527,13.36723
Gaia18dea,251.77768,62.41414
Gaia21djq,314.57098,23.96993
Gaia21apv,269.49515,24.4075
Gaia19cak,124.36856,-46.39025
Gaia21dyv,80.31602,25.22535
Gaia19arz,113.8513,-22.10025
Gaia17btr,5.86164,63.55427
Gaia21bkv,239.25562,-48.83534
Gaia20ems,218.54433,-76.37832
Gaia14acm,67.62513,8.30802
Gaia19djk,6.25078,7.56364
Gaia20deb,224.73196,-48.74367
Gaia20atx,225.77844,-46.57213
Gaia21aem,152.93243,57.30386
Gaia21eso,266.85507,-30.03785
Gaia21fjo,55.57104,80.38626
Gaia17dhv,28.916,48.99874
Gaia21ehv,273.8692,-41.10747
Gaia21euz,100.31149,9.57048
Gaia19bue,180.2255,28.9903
Gaia21fnk,292.4983,8.59043
Gaia17clc,276.51694,-18.80516
Gaia18dmk,126.05749,-58.89059
Gaia19fng,307.31586,-50.97962
Gaia19cdm,310.51913,-30.10593
Gaia15abi,2.18471,-1.67074
Gaia19bgy,127.56047,-29.38733
Gaia19eec,230.67915,-4.61681
Gaia19bjs,144.99751,-20.54686
Gaia20dgv,251.79189,-52.27258
Gaia21erp,256.52826,-37.2822
Gaia19ekt,93.15156,-37.61568
Gaia20cox,109.88645,-42.56303
Gaia21dij,347.05658,25.72814
Gaia17cwd,278.51797,-43.861
Gaia20atj,261.36462,-68.13958
Gaia21epe,25.28024,62.75133
Gaia20dps,22.23938,-16.74556
Gaia18bvq,146.3709,-54.63083
Gaia17cvu,267.33414,-36.32222
Gaia18ctv,225.72067,-68.35536
Gaia18boh,208.95566,-49.76905
Gaia21buw,240.17004,-52.11133
Gaia20beu,118.23721,-39.09373
Gaia21cvh,158.32182,7.3552
Gaia21ama,146.5914,-29.09367
Gaia19bcj,78.94576,-61.16046
Gaia19bdq,158.97224,-61.61284
Gaia18cdo,86.17721,33.88144
Gaia18coa,228.97232,-35.26202
Gaia18cci,3.70665,-52.53773
Gaia19eqt,238.22464,-58.31353
Gaia21fko,116.28433,-45.84455
Gaia21ehh,242.80116,-57.66038
Gaia21edy,295.16968,14.58495
Gaia19clq,211.18172,-46.36847
Gaia20ejy,348.01898,54.49764
Gaia19fji,117.3048,-39.32445
Gaia19cxz,349.24255,53.44135
Gaia21eov,128.82607,-56.35474
Gaia21egc,127.21156,-11.45259
Gaia18dze,83.2605,-48.42263
Gaia20ehy,317.88617,42.45907
Gaia18dls,295.72134,12.88827
Gaia20ads,124.50052,-51.32685
Gaia19ecs,260.38852,-18.71931
Gaia19bkm,227.14821,-68.7967
Gaia18dgs,183.4786,-57.61092
Gaia17cee,109.93276,-26.76151
Gaia19bvt,285.24597,-4.13382
Gaia16bac,103.47077,-15.37104
Gaia19dol,85.39527,1.61841
Gaia20cui,181.36049,28.90956
Gaia19aqa,244.44884,-49.44678
Gaia18bjm,173.46472,-41.79744
Gaia19eon,310.9755,19.32321
Gaia19dui,95.48808,40.71003
Gaia21apu,325.24338,28.47734
Gaia17bgu,242.54733,-63.45399
Gaia18cpu,274.85175,19.29713
Gaia17cce,304.44064,36.78476
Gaia18dhx,204.99176,-63.73915
Gaia18aum,270.51108,-36.33323
Gaia19dwk,110.94648,4.19562
Gaia19cwo,182.14964,-61.9522
Gaia20doj,27.99284,31.90572
Gaia21esn,88.43613,31.3846
Gaia19bgt,228.01025,-42.28985
Gaia19ats,281.1312,23.37623
Gaia20clk,156.42224,-46.57068
Gaia21dbw,229.01003,-74.56017
Gaia18dcm,311.20697,17.51407
Gaia21dfl,255.85042,9.05643
Gaia19avn,269.8705,11.42319
Gaia20chv,199.80887,-56.52251
Gaia19atn,313.18652,-67.80406
Gaia20dvq,81.77877,3.45005
Gaia20bhw,245.43936,-54.62426
Gaia19czg,299.31274,36.45097
Gaia19atb,109.77443,-15.04759
Gaia20ebb,300.89175,29.57686
Gaia20bmh,305.13925,38.26905
Gaia21cfd,305.1073,37.96486
Gaia18dnm,100.78334,-40.50262
Gaia21drz,192.70467,-81.04884
Gaia21dhs,149.22345,-30.56043
Gaia19duj,109.10638,4.28001
Gaia18buk,306.42743,26.34545
Gaia18cxs,271.07764,-28.19413
Gaia17cqu,155.82684,-69.85002
Gaia14aar,239.08772,-0.10581
Gaia18clz,255.18596,-50.0848
Gaia19bfw,191.24196,-51.18099
Gaia20fcy,184.47623,-51.94101
Gaia19akb,280.6085,33.78585
Gaia21dbv,228.41246,-32.58315
Gaia20cei,324.7086,67.0044
Gaia21btx,238.87355,-45.81402
Gaia20dnw,225.95934,-64.42773
Gaia19bmz,291.30756,-52.19377
Gaia20dmm,8.94272,-8.59834
Gaia19bgg,304.38416,25.19922
Gaia18ccf,277.57172,-53.50112
Gaia21cru,138.32281,-49.70556
Gaia21chl,148.97919,-2.53556
Gaia19bda,106.20532,-64.61545
Gaia19eft,235.21535,-49.95196
Gaia17cci,317.34695,34.11353
Gaia20anw,154.45984,-50.26106
Gaia20ebs,289.78745,-12.8286
Gaia19ebv,95.61961,24.24257
Gaia21elb,111.39405,-14.66124
Gaia20daf,164.1659,-31.37005
Gaia20bdy,117.03611,-10.02965
Gaia20fxa,215.08868,-37.3441
Gaia17bxz,266.0766,-45.00569
Gaia21dvb,261.63126,-61.67797
Gaia18aue,128.31906,-11.63681
Gaia19biz,246.7179,-54.63239
Gaia18csh,181.1778,-60.97501
Gaia19bru,95.83972,-35.68168
Gaia17djy,229.3952,-56.54673
Gaia18ajg,109.68643,-24.42953
Gaia19ejr,59.31406,-10.16232
Gaia18cnp,31.25163,46.09389
Gaia19ajh,292.65976,36.57382
Gaia19ezs,319.24545,26.38934
Gaia20eqv,265.61746,-28.24336
Gaia20foi,299.71124,-3.57871
Gaia21etj,276.02594,-23.2675
Gaia21amq,130.64804,-39.14135
Gaia19aif,267.11615,50.84442
Gaia18auz,96.78634,45.57862
Gaia19dya,272.03143,13.25151
Gaia19emj,151.11983,-52.04777
Gaia19emn,174.99992,-54.2864
Gaia18cab,274.99878,-65.70841
Gaia20cxh,314.9921,19.4573
Gaia21apj,79.26888,-25.51754
Gaia20duf,254.42076,-5.94039
Gaia18aro,109.38134,-37.91089
Gaia19cnk,38.33082,45.20738
Gaia21bqy,331.59006,51.06331
Gaia17cdx,301.20065,23.85772
Gaia19bpy,137.90413,-49.55331
Gaia18cyp,272.5954,-21.08207
Gaia21azn,266.23795,-40.72158
Gaia20cqg,292.4747,9.59652
Gaia18dge,170.99788,-52.23831
Gaia19cml,231.76627,-60.98517
Gaia20dja,224.62712,-15.42025
Gaia20aup,282.13614,-62.88942
Gaia21bsy,237.27382,-44.43392
Gaia21bzk,171.9972,-62.08817
Gaia19cjd,195.18774,-33.23541
Gaia18dgr,323.70374,-68.18467
Gaia21dwh,272.72202,-56.66299
Gaia21fhc,173.61314,-40.25202
Gaia20bmq,66.94821,4.95231
Gaia19fdm,295.17636,-1.96113
Gaia20czh,121.30408,-29.44659
Gaia20aao,220.19427,-63.76665
Gaia18bhj,284.56165,-33.96918
Gaia20ecu,261.32397,-45.97186
Gaia19cor,220.67097,-47.02701
Gaia21agu,215.95506,-59.92405
Gaia20btt,260.07364,-16.77857
Gaia20awr,239.83118,-7.73812
Gaia19arq,297.72662,35.85996
Gaia21ekt,113.06363,-11.02607
Gaia21bgm,288.0094,-26.44763
Gaia19epq,131.5895,-27.96183
Gaia21ajd,155.95102,-57.8942
Gaia20fnx,304.15317,-10.51676
Gaia21ely,125.20759,-35.45652
Gaia21dit,173.07913,-21.66188
Gaia19duk,133.03769,-52.86298
Gaia21ewm,303.05835,-7.75516
Gaia19erz,235.26854,-63.77238
Gaia21dji,147.8327,-24.16327
Gaia19dqu,238.06503,-46.1699
Gaia20fiq,111.79102,-9.86729
Gaia19dul,125.0395,-44.31385
Gaia19dac,139.81197,-37.13752
Gaia19cwb,111.75229,-59.85457
Gaia20ejm,152.36336,-52.7308
Gaia21cvw,230.0731,-66.09544
Gaia19ayl,39.79117,-22.35774
Gaia20bgt,332.92993,52.24268
Gaia21ajz,134.1422,-64.01556
Gaia21bfq,3.50153,-56.29293
Gaia20cij,308.74243,-50.9721
Gaia20cml,325.1203,56.60276
Gaia21faz,294.53537,54.53216
Gaia17agr,325.04285,64.08675
Gaia20cwe,289.15292,19.98085
Gaia18bgv,247.47766,-74.69745
Gaia19bsh,287.64536,25.97232
Gaia20ffv,300.68362,-22.07192
Gaia21eds,291.91745,6.06841
Gaia20ebm,322.00635,46.08023
Gaia21dgt,118.37176,-33.45529
Gaia21bry,234.31874,-41.53045
Gaia21ara,6.65434,24.48765
Gaia19bfh,9.3247,52.42001
Gaia21adr,217.65836,-40.96653
Gaia18aot,32.78327,30.90195
Gaia20ecr,241.09041,-55.54649
Gaia17cdb,108.26246,-31.58205
Gaia21dsb,203.0037,-83.17168
Gaia17ctm,161.78564,-53.21737
Gaia20ccc,329.77713,35.40973
Gaia19arg,135.47655,-51.87621
Gaia19fup,45.61737,-74.25901
Gaia17auo,344.81195,53.71653
Gaia21dfk,3.65105,50.54443
Gaia21azs,321.92105,54.03764
Gaia20cmg,134.454,-43.21453
Gaia19ddf,155.3992,-47.3164
Gaia18dev,154.72292,-40.11213
Gaia20dtp,258.01108,-20.1079
Gaia18cya,84.61072,16.24754
Gaia20cjy,6.34212,54.84399
Gaia21cgv,135.00842,-15.4722
Gaia21btt,236.9199,-46.90518
Gaia20ams,152.02817,-33.09138
Gaia19eem,239.01631,-23.38597
Gaia18bhp,286.5024,-38.38508
Gaia21fce,161.84958,-41.99703
Gaia16bpt,243.56557,-52.48172
Gaia21csk,159.62927,-64.02209
Gaia19bdt,136.90862,-60.68139
Gaia19arx,312.73633,55.30454
Gaia19bfb,280.0086,25.42273
Gaia21fej,194.83511,-76.62612
Gaia17czh,313.2626,-39.96371
Gaia20dsd,269.14313,-45.9245
Gaia18czu,96.25728,-2.79963
Gaia18dna,284.81445,-63.37508
Gaia21eil,173.03598,-50.14892
Gaia18ahs,322.72897,39.03598
Gaia19emo,278.30072,21.6092
Gaia21een,113.25287,-31.98319
Gaia18afl,108.63739,-29.03156
Gaia20fpj,304.8058,2.71911
Gaia21btc,47.72905,47.37136
Gaia18bye,208.65022,-61.04282
Gaia20cgp,335.20587,-74.04463
Gaia19bjr,184.92519,-52.29167
Gaia20aaf,221.51982,-69.74638
Gaia18apf,54.06163,-32.88613
Gaia20dud,256.4681,-11.79964
Gaia19bem,170.44955,-57.12062
Gaia19eog,5.03966,51.32029
Gaia17bve,248.16,-63.45398
Gaia19afj,172.22023,-64.87798
Gaia16bfo,88.21644,69.77658
Gaia19cbm,141.30164,-64.55756
Gaia19djc,296.203,31.66783
Gaia20cwt,302.07068,19.17623
Gaia21exa,17.30469,-31.54035
Gaia19bje,279.0959,-25.14031
Gaia17bga,250.17978,-61.49327
Gaia19akr,122.54,-30.66775
Gaia21exp,61.10281,-32.70341
Gaia18clo,206.58096,-69.8241
Gaia21dgo,331.40417,46.31472
Gaia19dtu,117.27796,-31.03588
Gaia20bte,75.35065,20.63825
Gaia20ccm,68.6587,-43.5628
Gaia20epb,250.68045,-37.41046
Gaia18bjl,251.12552,-66.4446
Gaia18bhq,128.41109,-27.75984
Gaia20fho,123.24738,-14.75336
Gaia21dfn,349.87717,51.83816
Gaia20ahc,238.5447,2.53153
Gaia19fol,343.23303,-11.78195
Gaia20emt,5.0937,81.70887
Gaia20dhz,117.67015,66.39642
Gaia18cjt,109.40748,-12.76198
Gaia21bqb,354.68466,56.63749
Gaia19etx,304.3452,-75.45975
Gaia21ehg,184.076,-60.92837
Gaia17bhx,222.11192,-63.80437
Gaia17cus,247.12766,-57.23536
Gaia21cou,101.96642,-31.88283
Gaia18dhf,200.24078,-63.24464
Gaia20cse,89.97207,-31.09837
Gaia21fek,188.6872,-65.61339
Gaia19cha,187.98106,-49.24599
Gaia19eaa,95.59982,8.74799
Gaia21cah,170.76376,-69.06175
Gaia21fjw,288.16583,-66.54101
Gaia19afy,340.72256,17.42717
Gaia19fig,103.63853,-28.64653
Gaia18dqe,74.63361,-32.81688
Gaia20cpq,113.99388,-4.81916
Gaia17dfq,137.39528,-56.47346
Gaia20bsb,244.82368,-2.4916
Gaia20fjq,282.0923,51.20495
Gaia19afz,158.3227,-28.48423
Gaia19app,273.66092,-14.98934
Gaia21ctm,141.58505,3.76174
Gaia19dmx,295.79294,23.38647
Gaia19fna,358.08347,55.05327
Gaia19edx,236.76794,-4.98746
Gaia21aas,230.59679,-48.94968
Gaia20egf,321.28027,36.39549
Gaia19akm,359.50143,12.73862
Gaia21cpl,292.1006,-4.04247
Gaia19aem,207.48625,-65.30183
Gaia20frm,123.21862,-17.25714
Gaia20doo,302.46848,-68.50247
Gaia19dnv,321.16748,32.77886
Gaia18cvm,245.76485,-29.97318
Gaia21fif,254.33318,-68.32101
Gaia20edt,287.5504,-3.68078
Gaia20edv,95.34692,19.21674
Gaia20ajv,132.60063,-23.96968
Gaia18daf,317.3716,-20.73118
Gaia14acx,240.01543,33.18725
Gaia20eek,98.12303,12.51671
Gaia21bqv,124.79429,-42.52634
Gaia18cwx,261.01862,-23.31161
Gaia20acv,140.33435,-63.33495
Gaia20fgq,282.61676,-39.28083
Gaia19aaf,227.8283,-69.23341
Gaia16bbg,293.45978,30.05404
Gaia19als,290.12875,27.72586
Gaia18cqp,129.33623,-42.42047
Gaia21auy,173.30557,-50.55269
Gaia20due,260.05283,-18.18793
Gaia19ffi,320.61023,-40.33762
Gaia21ceo,147.47751,-34.06306
Gaia18dzq,53.70779,-7.17997
Gaia21cby,77.11855,-77.99755
Gaia19ddp,149.16786,-50.60304
Gaia17cby,268.3173,-44.80459
Gaia19bnd,336.4501,25.41967
Gaia21ago,319.23468,-64.87189
Gaia20abz,312.70844,69.18149
Gaia19btv,106.31085,-12.32837
Gaia20fgi,168.79987,-52.59518
Gaia21abm,209.96333,57.44049
Gaia18dkj,145.83875,-39.98907
Gaia19fkp,281.51434,-71.46098
Gaia18duw,105.4163,-23.69413
Gaia19akj,128.3529,-30.1866
Gaia18cpe,316.5747,36.19253
Gaia21eow,33.31452,53.63969
Gaia19cuu,278.4253,65.67193
Gaia20fet,143.08719,13.52282
Gaia19cvs,13.49116,65.75626
Gaia19eoi,301.03183,12.43843
Gaia18ajb,251.63766,-32.67082
Gaia19azx,275.8075,-60.68499
Gaia19bar,234.27283,-42.32221
Gaia18dgj,180.2337,-64.56376
Gaia19cut,218.54263,-52.26641
Gaia21ehm,150.72124,-40.96461
Gaia21eex,303.31943,-43.93241
Gaia18bhb,289.77536,-2.87771
Gaia21bag,148.9267,-61.30919
Gaia21crt,305.65695,-19.09275
Gaia19dtx,286.34418,-15.41872
Gaia20eds,148.7902,-38.78787
Gaia19ebd,318.7739,-45.98977
Gaia19ajt,315.01068,30.19145
Gaia15abg,5.72174,13.67796
Gaia20dvd,94.87285,31.29568
Gaia21fim,154.1294,-47.49972
Gaia19bkw,198.2278,-60.37827
Gaia20fav,343.5436,48.72609
Gaia19bbq,225.4424,-57.77738
Gaia18bad,331.76495,5.89
Gaia19avz,266.15375,8.77723
Gaia19axh,280.58548,-31.48072
Gaia17cfd,166.76276,-43.52937
Gaia19boe,336.3352,56.67468
Gaia17bxs,268.3288,-50.63615
Gaia19bhp,291.06506,1.84394
Gaia21bcs,295.6758,-68.12515
Gaia21eti,251.05524,5.69939
Gaia19bhv,306.3398,15.98762
Gaia21byg,177.93701,-54.28398
Gaia19epg,278.73917,-30.34099
Gaia19coh,27.96624,14.01305
Gaia21efe,298.0427,-61.68456
Gaia19ati,287.74496,-26.76539
Gaia21eqc,237.31117,-61.10399
Gaia20fcb,192.0884,-76.71711
Gaia19aqi,162.34187,-59.18257
Gaia19bjt,145.7178,-19.61475
Gaia21cch,83.47838,-73.20395
Gaia18acq,331.42636,3.65474
Gaia17bng,343.1069,42.48634
Gaia18dtx,152.62991,-9.63659
Gaia21fgm,348.9681,27.177
Gaia21bts,202.65076,-52.78803
Gaia19fss,32.79256,17.27335
Gaia18cao,249.46777,-54.32858
Gaia20bjd,125.09174,-12.4857
Gaia20fkj,282.2931,17.08677
Gaia19fsf,218.28667,-44.89309
Gaia18bxc,342.3603,-81.4353
Gaia18drm,316.88638,-9.94981
Gaia19cam,297.21796,7.67567
Gaia19egv,44.05362,-10.56652
Gaia21bvo,248.70393,-53.22492
Gaia17brz,129.48573,-22.78577
Gaia20fkt,110.54445,26.04842
Gaia19eml,310.37665,48.22582
Gaia18dqf,309.55408,-24.80374
Gaia19dvb,262.87418,-71.23162
Gaia19eoo,86.10238,33.67115
Gaia19epy,241.62616,-50.30561
Gaia19btg,293.9894,11.09118
Gaia19cjw,212.94855,-55.01156
Gaia21euv,91.83833,0.29805
Gaia20bos,53.98253,19.18861
Gaia21apt,307.3456,29.15751
Gaia18dvv,232.5626,9.82954
Gaia21abx,270.2162,-74.58891
Gaia21dwi,279.8704,-58.27946
Gaia18dkr,120.5246,-3.99195
Gaia21adi,244.38794,-58.78863
Gaia18dhu,341.69904,6.94289
Gaia21cps,294.03586,-6.62814
Gaia20dui,262.7686,-18.87778
Gaia19doz,82.67494,14.30721
Gaia18cju,290.35617,34.24131
Gaia21cax,166.10493,-64.44861
Gaia20dov,247.09634,-53.9058
Gaia19ala,164.458,-21.94968
Gaia20dxt,95.52854,-5.51926
Gaia21afn,264.781,-67.39487
Gaia21ckc,99.08895,-3.86289
Gaia21dns,292.54803,46.99116
Gaia20djt,27.58834,-12.74034
Gaia21fcr,155.39047,-59.79775
Gaia19abe,55.18871,47.27543
Gaia19dwc,106.5003,-38.23301
Gaia19egf,245.53679,-67.58529
Gaia20ded,33.10599,56.80174
Gaia19dkg,297.5281,29.39596
Gaia19diq,307.84253,31.74054
Gaia21air,2.36691,-78.36418
Gaia20ebi,258.2744,-60.51332
Gaia17cuy,88.88311,40.36073
Gaia21dhr,199.16489,-20.11912
Gaia20afs,287.68042,25.49214
Gaia21bxg,116.00194,41.91763
Gaia18cuz,169.62724,80.24387
Gaia19bro,115.72702,-32.72291
Gaia20bmp,289.0689,38.96958
Gaia19ahf,134.3731,-55.35165
Gaia19btu,112.46864,-10.16601
Gaia19buk,131.14204,7.53969
Gaia16asd,292.95627,9.82756
Gaia18cey,274.93445,-36.95035
Gaia21evv,293.0728,-7.02752
Gaia21apl,280.1879,28.90493
Gaia20feq,263.16586,-60.88683
Gaia21bng,207.31,-63.65556
Gaia19dvu,290.64185,27.53365
Gaia19dwm,107.82543,36.45307
Gaia20elg,220.15894,-22.23601
Gaia19arh,139.12717,-57.46305
Gaia18dju,354.36487,51.23299
Gaia20efj,229.87952,-45.33843
Gaia18dmi,115.83221,-37.79894
Gaia18cmj,291.23416,-1.95534
Gaia18cow,28.33955,34.14894
Gaia18ddv,320.33356,33.85162
Gaia21djk,290.4608,23.39025
Gaia20dmp,238.10022,-66.2281
Gaia19aqx,237.8767,-61.58233
Gaia19ald,109.88328,-30.06349
Gaia19dhs,91.04964,-38.76402
Gaia20awz,18.97147,-44.40249
Gaia20eoh,242.02303,-28.94513
Gaia21bri,229.15427,-39.65227
Gaia18ddh,297.58792,41.87646
Gaia21fjq,168.36224,-76.52958
Gaia17bqw,115.28524,-30.05497
Gaia19cvn,348.3734,71.42707
Gaia19bfy,89.3744,11.45399
Gaia18cth,32.61475,50.35721
Gaia19aua,281.7478,12.0734
Gaia21fdi,180.22037,-15.439
Gaia20ect,155.16681,-49.86354
Gaia21cum,287.0489,-63.72532
Gaia19cxx,179.73024,-53.39896
Gaia18cqn,253.21426,17.44749
Gaia20ecg,277.13528,-32.78359
Gaia14abh,34.14848,55.72175
Gaia21agm,242.11086,-70.10554
Gaia18awg,353.64822,54.55706
Gaia21cxy,212.04398,-45.44742
Gaia20cyj,324.53857,21.47325
Gaia19car,125.00041,-29.36258
Gaia17bnx,130.16081,-35.86103
Gaia19fnk,193.07452,-55.35744
Gaia19btb,279.13733,20.77039
Gaia19fbr,279.70407,25.0253
Gaia20ezx,161.38364,-32.05991
Gaia21beh,130.99213,42.84352
Gaia17bxy,275.37598,-53.8053
Gaia18dnv,245.84726,78.43439
Gaia21evu,303.89728,-14.27904
Gaia19dyb,265.77393,23.18571
Gaia20bin,273.33752,-35.80403
Gaia19aal,239.10776,-71.29327
Gaia21eij,105.81191,20.35932
Gaia19axk,92.25622,14.10233
Gaia19ass,110.92744,22.0017
Gaia19bbu,222.36247,-32.7354
Gaia20bla,229.99728,-35.73971
Gaia21cot,302.6884,-47.47819
Gaia21fkm,298.9798,-30.60035
Gaia19cpj,219.67622,-38.25342
Gaia19bgx,131.0851,-29.92493
Gaia21cer,288.5204,47.41942
Gaia20exn,120.04939,-34.88819
Gaia21akb,352.35867,-16.27629
Gaia20ffm,283.65887,-47.58102
Gaia20bph,34.02266,68.65102
Gaia17bfu,275.9102,-46.66191
Gaia19dfx,327.03253,29.64667
Gaia19blu,171.16972,-54.76517
Gaia19esa,324.9066,-2.65361
Gaia19dpw,230.0088,-43.93607
Gaia18dmj,112.89083,-34.93491
Gaia18aje,249.3998,-45.99237
Gaia21eia,274.5898,-33.80196
Gaia21dyt,264.54654,-28.24268
Gaia20epu,260.13,-33.35152
Gaia20dvz,268.68558,-15.45319
Gaia19enf,300.72235,33.24595
Gaia19axv,275.04385,-29.30349
Gaia19avj,269.01895,13.15278
Gaia19afv,348.79068,-13.38612
Gaia18bio,295.9081,-3.1864
Gaia17cxa,96.63438,16.27301
Gaia17bhj,202.11742,-59.29563
Gaia17bfr,208.23444,-65.37847
Gaia17bfk,278.4208,-38.76206
Gaia17bfj,231.21956,-65.36816
Gaia17bev,215.16458,-70.9089
Gaia17beh,269.42175,-39.64578
Gaia17asy,322.9323,30.80768
Gaia17ash,325.72314,35.12069
Gaia17asc,305.2135,22.17237
Gaia17arq,142.84415,-35.34841
Gaia17aqr,164.41565,-41.97605
Gaia17apn,152.57431,-47.00182
Gaia17amf,218.26334,-52.24647
Gaia17ajc,273.81628,-37.41211
Gaia17aja,276.9096,-42.3367
Gaia17aip,273.81165,-38.71467
Gaia17aif,269.22238,-38.68418
Gaia17ahj,255.6401,-52.94025
Gaia17ahb,266.6222,-5.34607
Gaia17ads,274.1672,17.87193
Gaia17abh,109.28606,-27.81674
Gaia17aay,121.52369,-23.35853
Gaia17aau,302.98465,23.0388
Gaia16cgg,329.47336,-27.05702
Gaia16ccz,334.26877,-33.24349
Gaia16cbr,214.53806,-54.59841
Gaia16bxy,84.98836,-37.531
Gaia16bwj,288.16003,22.69799
Gaia16bvn,283.1393,14.46443
Gaia16bvf,291.3228,8.65605
Gaia16buv,272.1383,12.68607
Gaia16buf,321.28946,-22.82394
Gaia16bse,270.6594,-57.9587
Gaia16brz,271.39117,-27.26201
Gaia16brb,250.07516,-40.24742
Gaia16bqe,260.33548,-19.99336
Gaia16bor,234.33896,-48.58578
Gaia16boi,189.71548,-55.68227
Gaia16bnc,188.8933,-60.06784
Gaia16bmc,336.19095,38.88524
Gaia16bll,326.05768,33.10739
Gaia16bhn,280.0522,-36.94722
Gaia16bhm,334.8175,-49.26638
Gaia16bgp,272.53497,-41.82974
Gaia16bbn,297.10992,37.58674
Gaia16baf,324.6635,31.94826
Gaia16azw,139.09467,-33.9897
Gaia16azd,312.99683,34.82948
Gaia16azb,114.42762,-23.93458
Gaia16ayy,303.0925,32.99065
Gaia16aym,285.0186,24.01056
Gaia16ayl,280.30777,13.60319
Gaia16axk,262.26187,-17.42391
Gaia16atr,273.98996,-72.67715
Gaia16atp,257.01974,-69.38927
Gaia16aqx,357.05646,35.83055
Gaia16anp,302.23434,-51.23437
Gaia16amo,338.8415,33.04547
Gaia16amm,141.6793,-33.05289
Gaia16amk,122.59271,-22.80749
Gaia16ami,154.19933,-28.80282
Gaia16ame,17.00196,58.8584
Gaia16amd,308.87405,6.61465
Gaia16alx,99.48081,-22.07391
Gaia16alw,256.47455,-1.16354
Gaia16alp,99.74629,-60.27355
Gaia16all,96.83553,-75.22593
Gaia16ald,268.46353,-64.29441
Gaia16ala,88.98907,52.56714
Gaia16akr,291.47842,-46.31764
Gaia16akq,306.7357,-60.30767
Gaia16akh,241.60593,14.26907
Gaia16aio,306.9415,25.72399
Gaia16aik,310.99826,42.05706
Gaia16aia,350.85745,69.98131
Gaia16aht,316.83972,27.51989
Gaia16ahr,305.49036,21.48871
Gaia16ahk,345.10464,41.52187
Gaia16ahd,152.63441,-37.20888
Gaia16ahb,8.26649,38.01813
Gaia16agx,309.20334,29.52422
Gaia16agw,200.37427,-31.68602
Gaia16ags,81.34138,-10.83757
Gaia16agq,198.89084,-31.02776
Gaia16agn,136.0311,-35.24112
Gaia16agm,267.32025,17.07523
Gaia16agi,108.97222,-32.71339
Gaia16afs,149.92998,-40.2026
Gaia16afr,143.43959,-41.31236
Gaia16afg,270.1399,43.10107
Gaia16aek,166.15942,-44.33103
Gaia16aej,167.74532,-42.39132
Gaia16aei,161.41826,-50.67916
Gaia16aeh,180.73825,-24.84848
Gaia16adt,0.53879,43.38923
Gaia16adj,13.58985,-47.86297
Gaia16adi,191.05624,59.6028
Gaia16acz,26.68606,48.44713
Gaia16acy,194.9024,-38.10658
Gaia16acw,200.56969,-36.09625
Gaia16ach,216.13826,-33.64472
Gaia16abv,91.10316,54.12465
Gaia16abq,258.6937,6.38416
Gaia16aan,253.49667,-3.56126
Gaia15age,83.48209,-20.7889
Gaia15afz,97.53616,-18.32921
Gaia15aft,273.68225,39.61261
Gaia15afp,208.90047,-55.81585
Gaia15afo,101.03135,-43.00515
Gaia15afl,154.26842,-30.51285
Gaia15aew,340.76086,49.91362
Gaia15ade,302.62192,-14.74344
Gaia15aca,91.88554,-50.9023
Gaia15aaz,349.87305,-46.67422
Gaia21fpk,314.42075,-0.77756
Gaia21fls,315.20905,-48.61044
Gaia21flj,10.6209,-77.46192
Gaia21fkz,324.50568,-74.42181
Gaia21fkx,144.61316,72.90407
Gaia21fku,296.3095,5.40966
Gaia21fit,315.39288,29.84065
Gaia21fik,197.40356,-70.83968
Gaia21fid,190.75195,-65.73557
Gaia21fhx,316.0464,-1.03367
Gaia21ffm,240.13597,-70.60725
Gaia21feh,10.47157,65.01531
Gaia21fdy,1.88103,49.65232
Gaia21fdd,165.48756,-68.9217
Gaia21faj,293.6281,47.6518
Gaia21eve,332.8821,-32.54375
Gaia21euj,287.14087,-20.8768
Gaia21eud,316.77505,-38.53428
Gaia21etf,47.25513,-29.68247
Gaia21ete,285.0106,-31.49006
Gaia21esm,268.5589,-24.20653
Gaia21eqz,248.4329,-42.08512
Gaia21eqx,66.9126,42.2948
Gaia21eqn,231.88168,-55.10662
Gaia21epx,238.45677,-55.3059
Gaia21ept,238.68958,-14.33315
Gaia21epf,211.20634,-48.1668
Gaia21enj,137.68895,-54.32843
Gaia21ejr,254.18027,-33.43519
Gaia21ein,273.44272,-29.46564
Gaia21eic,294.18552,-5.39935
Gaia21ehf,107.09754,29.42785
Gaia21egw,224.47246,-68.36066
Gaia21egs,135.61583,-30.2364
Gaia21egr,317.813,37.41418
Gaia21egq,311.30466,20.51774
Gaia21edj,290.64496,2.6393
Gaia21ecv,296.01257,-16.66622
Gaia21ecp,287.28647,-9.15862
Gaia21eco,288.85684,-13.51878
Gaia21ecd,289.15646,-18.55178
Gaia21eby,282.5582,-9.43509
Gaia21ebp,280.02405,-8.12006
Gaia21dzx,286.00867,-35.3933
Gaia21dyc,279.16974,-44.45355
Gaia21dxh,83.45206,41.1412
Gaia21dxc,265.0263,-45.16872
Gaia21dvf,265.90704,-62.27729
Gaia21dun,243.62611,-59.67364
Gaia21dtn,198.43861,0.93445
Gaia21dps,189.33751,38.13934
Gaia21dmy,253.66663,42.48906
Gaia21dhp,289.15515,24.40941
Gaia21dgk,188.79086,-38.0503
Gaia21dgc,320.81696,46.14531
Gaia21dft,171.11145,-49.70947
Gaia21dej,107.94108,-50.69214
Gaia21ddk,161.77556,-70.95171
Gaia21dcs,209.53401,-66.83379
Gaia21dax,228.37622,-52.08447
Gaia21cyh,213.6071,-46.43273
Gaia21cye,49.04324,59.42978
Gaia21cud,225.43184,-70.91532
Gaia21cqh,299.40018,-1.07862
Gaia21cqg,299.46628,17.18744
Gaia21cpo,290.47925,8.18059
Gaia21cmc,126.2979,35.22413
Gaia21cgr,308.38437,21.62388
Gaia21cgh,304.4771,27.92542
Gaia21cfw,279.0906,37.54916
Gaia21cfo,312.829,30.93571
Gaia21bxm,276.08777,-62.35565
Gaia21bwl,251.61162,-57.41603
Gaia21bvu,234.98836,-57.75422
Gaia21bvj,272.76123,-42.22755
Gaia21bur,295.34418,-8.80611
Gaia21bsm,266.76147,-24.20383
Gaia21bsl,226.93053,-48.22597
Gaia21brd,345.72244,52.48073
Gaia21brb,342.0074,51.53919
Gaia21bqr,329.4047,50.68549
Gaia21bqq,235.73428,-32.66661
Gaia21bqe,358.65512,54.80633
Gaia21bps,129.73564,-52.48922
Gaia21bpm,178.85773,-58.02652
Gaia21bpk,350.06448,60.0145
Gaia21bog,181.11752,-64.25138
Gaia21bob,215.03876,-44.20006
Gaia21bma,240.99843,-61.5556
Gaia21bjg,333.85873,-63.17907
Gaia21bip,271.8848,-41.91032
Gaia21bgu,288.3006,-29.56888
Gaia21bdi,314.40433,-57.01715
Gaia21baz,283.36642,-26.58172
Gaia21bav,248.25528,-64.5235
Gaia21bar,291.13214,3.56505
Gaia21azx,287.68658,-5.41779
Gaia21ayv,276.1779,-24.65951
Gaia21ayu,277.8095,-21.79411
Gaia21ayc,285.62766,-2.72189
Gaia21ayb,310.20758,38.38254
Gaia21aya,270.7334,-28.24512
Gaia21avi,179.12025,-53.97395
Gaia21auq,273.51382,-6.16582
Gaia21asy,254.10184,-9.08817
Gaia21asg,235.97559,-14.62931
Gaia21asb,170.93336,-34.83052
Gaia21apb,306.48053,30.43822
Gaia21als,290.33057,50.96358
Gaia21all,324.7996,33.39817
Gaia21ajk,338.2039,39.21038
Gaia21aix,164.60236,-35.32308
Gaia21ahd,343.04224,-45.10288
Gaia21aff,237.9702,-66.00088
Gaia21acf,249.62865,-62.29942
Gaia21abh,241.40701,-63.05145
Gaia21aap,230.83405,-45.99487
Gaia21aan,50.56312,-13.21613
Gaia21aak,225.71184,-65.82421
Gaia20fxl,68.06591,-50.5762
Gaia20fuo,297.61847,37.03355
Gaia20fuh,284.77902,35.07033
Gaia20frs,308.6039,19.48011
Gaia20flr,263.39093,43.79916
Gaia20fky,100.11938,-13.99114
Gaia20fke,283.18912,10.79796
Gaia20fjn,285.4814,14.15446
Gaia20fie,291.3909,-4.71744
Gaia20fib,277.96417,-47.19624
Gaia20fht,292.19257,-8.07936
Gaia20fhs,292.80966,-7.28432
Gaia20fhd,221.60054,-68.79648
Gaia20ffi,244.52678,-61.30721
Gaia20fbz,319.04156,-75.77914
Gaia20fbt,172.17708,-57.36881
Gaia20fas,166.44818,-38.38347
Gaia20ewm,287.67032,15.60967
Gaia20euv,236.68694,34.02429
Gaia20eru,277.72842,-26.2798
Gaia20eqh,269.98892,-34.25323
Gaia20eqf,272.24976,-39.60853
Gaia20epq,274.19324,-45.6796
Gaia20eoy,246.61261,-30.16597
Gaia20eii,302.4333,44.03226
Gaia20efa,293.1029,8.02226
Gaia20eet,285.33997,-4.90263
Gaia20eee,259.4344,-32.70328
Gaia20ebo,276.66907,-39.21051
Gaia20dzv,288.2926,-47.41627
Gaia20dzi,106.24327,-23.61942
Gaia20dyp,280.1223,7.05576
Gaia20dya,270.03925,35.76466
Gaia20dwx,286.6768,-33.10142
Gaia20dtn,270.48346,-37.40112
Gaia20drx,265.2997,-43.31971
Gaia20drn,30.98374,-23.31395
Gaia20dqp,244.00233,-41.17302
Gaia20dqe,246.69131,-52.11919
Gaia20dpd,58.1582,47.85149
Gaia20doe,33.45199,46.49913
Gaia20dnj,213.07565,-66.27653
Gaia20dne,201.3941,-49.23706
Gaia20dnb,255.82776,-74.73261
Gaia20dmk,237.91205,-64.3283
Gaia20dmf,234.97115,-64.24267
Gaia20dlr,205.07658,-30.5894
Gaia20dlc,245.2159,-58.97814
Gaia20dlb,66.03569,61.5721
Gaia20dkp,247.08746,-58.57599
Gaia20dkl,227.12624,-39.78998
Gaia20djo,235.48782,-40.91901
Gaia20dip,253.13818,-53.31658
Gaia20dih,245.11647,-45.98291
Gaia20dfx,246.00414,-67.74261
Gaia20dfc,230.63965,-55.99455
Gaia20dev,211.01447,-71.68684
Gaia20deo,49.11377,46.44013
Gaia20dec,227.31586,-48.86632
Gaia20dbl,311.40872,48.53424
Gaia20cxx,241.04398,14.93843
Gaia20cxt,230.49625,10.43819
Gaia20crh,311.96017,-23.35773
Gaia20cqq,317.37054,-38.22425
Gaia20cnn,119.0448,-2.35509
Gaia20ckv,171.27855,-56.3468
Gaia20cjg,112.27604,55.67384
Gaia20cgg,187.95068,-66.8777
Gaia20cft,8.84455,81.71306
Gaia20cfj,356.81665,64.49731
Gaia20cet,166.09886,-49.98806
Gaia20ceh,337.18124,54.02943
Gaia20bzg,0.10242,-20.41336
Gaia20byj,253.33511,27.43571
Gaia20bxp,287.34464,3.02602
Gaia20bum,290.8124,-41.21824
Gaia20btn,267.58096,-31.12719
Gaia20bse,260.93784,-43.51865
Gaia20bqo,54.64691,-67.26252
Gaia20bmn,339.02103,53.84055
Gaia20bmb,288.25656,27.96665
Gaia20bma,331.42517,47.72814
Gaia20bly,163.86594,-48.07433
Gaia20bls,282.7769,20.95952
Gaia20blr,235.35912,-24.46212
Gaia20blc,244.62247,-21.37926
Gaia20bkg,253.65201,-29.52049
Gaia20bjy,272.67618,-15.57181
Gaia20bjw,213.50584,-48.55172
Gaia20bju,179.7078,-47.38961
Gaia20bix,282.52808,-18.46825
Gaia20bih,180.70613,-53.97412
Gaia20bgr,210.42017,-73.56719
Gaia20bgo,281.60654,-53.32563
Gaia20bfz,314.52304,37.81364
Gaia20bfs,308.41602,19.73802
Gaia20bfp,133.61113,-38.4254
Gaia20bfe,299.21494,-36.29604
Gaia20bcr,295.76462,-21.58031
Gaia20bbe,104.75687,15.1952
Gaia20bax,347.64587,-61.47799
Gaia20azq,280.82474,-25.97329
Gaia20azm,307.30154,-46.87314
Gaia20azg,268.21805,-31.92734
Gaia20ayz,272.45078,-17.21075
Gaia20axx,275.65955,-33.46352
Gaia20auk,226.83119,-28.52082
Gaia20auj,228.99754,-27.82206
Gaia20aui,268.05545,-59.13538
Gaia20akn,124.97476,-30.74702
Gaia20age,140.3107,-38.22757
Gaia20aff,293.98328,31.73279
Gaia20act,146.06172,-63.65369
Gaia19frd,215.9893,-45.87208
Gaia19fqc,211.12894,-50.2468
Gaia19fpf,215.24551,-59.96501
Gaia19foi,202.23624,-56.29017
Gaia19fog,9.44571,40.60002
Gaia19fnx,140.76927,42.40082
Gaia19fnt,307.22778,-56.29319
Gaia19fnd,151.17076,4.81641
Gaia19fmd,188.79353,-68.85255
Gaia19flt,312.38602,-14.17785
Gaia19fkd,305.73798,50.55882
Gaia19fjn,299.41885,18.94257
Gaia19fjg,297.53027,13.09446
Gaia19fjd,118.16544,6.17608
Gaia19fit,291.7665,42.90683
Gaia19fik,293.45868,-8.65099
Gaia19fgl,290.98376,-18.57064
Gaia19ffg,284.82382,-6.61354
Gaia19fdz,287.0385,-0.37099
Gaia19fdl,279.34094,7.15914
Gaia19fcd,263.7385,23.57004
Gaia19fca,297.5558,11.22414
Gaia19fbz,279.5363,19.8158
Gaia19ezq,291.90338,40.20756
Gaia19eym,315.5125,42.23212
Gaia19evi,156.18723,-65.00549
Gaia19esu,357.0831,54.31521
Gaia19esj,213.96127,-70.04925
Gaia19esh,229.52692,-70.38453
Gaia19erx,253.84471,-66.63155
Gaia19erw,233.5078,-66.25623
Gaia19erb,306.642,-24.50476
Gaia19eqz,253.2575,-58.64964
Gaia19eqp,278.82236,-45.32132
Gaia19eqg,288.84198,-28.84965
Gaia19ept,259.69077,-48.44925
Gaia19eot,284.65332,-12.58558
Gaia19eor,279.51218,-19.75464
Gaia19eod,277.90652,-15.47064
Gaia19eno,327.8938,35.27201
Gaia19emv,286.2115,25.13006
Gaia19emr,37.60189,45.12172
Gaia19elf,157.95503,-57.21227
Gaia19ejz,231.04764,-16.36546
Gaia19ejv,215.44292,-43.12002
Gaia19eju,157.27792,-68.23116
Gaia19ehv,113.09121,-84.76981
Gaia19efa,52.33459,20.22064
Gaia19eez,203.5304,52.64045
Gaia19edn,264.63257,-29.06309
Gaia19ebx,280.6742,-31.35883
Gaia19ebk,291.3083,-35.00503
Gaia19dyt,95.16557,-2.07914
Gaia19dwh,101.53989,63.05229
Gaia19dwg,288.22006,-41.42499
Gaia19dvf,291.2012,29.77602
Gaia19dub,251.3252,-57.81374
Gaia19dua,141.21419,-56.56112
Gaia19dtw,104.04503,26.21881
Gaia19dtg,279.38382,-17.45765
Gaia19dtc,108.10988,-1.08657
Gaia19drk,262.84067,-32.23112
Gaia19dpu,252.41911,-28.74419
Gaia19dps,204.24956,-51.60857
Gaia19dpr,170.83588,-49.98586
Gaia19diy,291.8742,33.05145
Gaia19dhz,296.5372,35.57586
Gaia19dgi,319.2968,36.75468
Gaia19dde,346.8967,-4.51006
Gaia19dbm,180.89185,-64.20918
Gaia19czl,115.88237,-31.33018
Gaia19cyq,298.6562,37.78659
Gaia19cxe,189.54933,-53.90543
Gaia19cxc,176.70905,-57.35554
Gaia19cvh,213.80978,-52.31533
Gaia19cnp,288.98584,-73.89205
Gaia19cmv,35.10512,45.79938
Gaia19cjp,200.7747,-42.34206
Gaia19cfm,177.10474,-48.94589
Gaia19cez,66.81653,70.97757
Gaia19cad,295.77298,12.54189
Gaia19byc,280.25272,16.15807
Gaia19bxy,277.42484,26.47834
Gaia19bwd,285.20905,-9.10985
Gaia19bsf,282.69272,27.34555
Gaia19bry,296.47653,29.72771
Gaia19brs,313.3572,27.29539
Gaia19brb,103.19771,-48.88306
Gaia19bqu,297.6102,51.08673
Gaia19boy,167.65935,-9.47413
Gaia19bnt,154.92331,-71.17043
Gaia19bju,338.36353,36.07027
Gaia19biy,282.8887,-29.50388
Gaia19bin,262.44525,-41.10386
Gaia19bib,260.15552,-42.08769
Gaia19bhl,312.5333,23.61382
Gaia19bhd,301.67978,13.38251
Gaia19bhc,347.6806,47.16521
Gaia19bfr,251.70618,-29.2422
Gaia19bfl,257.78876,-9.32704
Gaia19bfk,214.48792,-45.26717
Gaia19bes,284.26395,31.12085
Gaia19ben,74.54357,2.14494
Gaia19bdu,113.76356,-56.69618
Gaia19bdm,118.13103,-55.08753
Gaia19bcr,161.66006,-70.64262
Gaia19bci,212.9008,-53.59778
Gaia19bbz,32.31662,56.62781
Gaia19bbn,210.08394,-73.70474
Gaia19bak,229.95444,-34.46982
Gaia19bae,232.7848,-32.48313
Gaia19azi,300.15424,-64.72456
Gaia19aza,255.83035,-29.87313
Gaia19ayi,280.79633,-41.41128
Gaia19ayf,270.90234,-35.7392
Gaia19axo,283.6041,-37.15366
Gaia19awl,274.33722,-11.53435
Gaia19awi,279.8047,-16.21534
Gaia19avw,257.66443,15.9765
Gaia19auv,276.41818,6.13912
Gaia19aus,270.01608,14.8152
Gaia19asv,289.14755,26.36476
Gaia19asb,287.7306,-2.68617
Gaia19aqm,226.72108,-67.20384
Gaia19aqd,358.91483,62.31107
Gaia19aon,317.1338,34.14943
Gaia19aog,333.38962,40.50171
Gaia19aoa,281.259,11.05635
Gaia19ano,280.55872,13.50351
Gaia19alm,99.81209,-25.23377
Gaia19ake,195.02776,-6.22523
Gaia19aix,297.70602,37.7353
Gaia19ahd,311.90836,52.56563
Gaia19afo,140.43764,-68.30433
Gaia19afm,160.64388,-69.84913
Gaia19afi,168.85323,-58.05624
Gaia19afh,177.32133,-71.61599
Gaia19afb,170.97908,-11.94169
Gaia19adh,242.35413,-62.42181
Gaia18eax,217.52188,-68.64115
Gaia18dzy,206.5496,-58.90052
Gaia18dzb,26.12678,46.5529
Gaia18dyz,205.28725,-43.39808
Gaia18dyq,202.30598,-42.33204
Gaia18dxm,9.93668,40.59292
Gaia18dwo,143.26556,-42.86333
Gaia18dwk,285.80417,38.52598
Gaia18dsg,301.11902,4.18759
Gaia18drv,302.69452,1.12027
Gaia18drs,298.1589,3.73082
Gaia18dqx,293.02402,-0.83984
Gaia18dqt,300.0741,-8.4106
Gaia18dqa,295.3614,-10.2879
Gaia18dpw,317.0004,-36.53403
Gaia18dpr,314.24948,-33.35989
Gaia18dpj,17.62906,-59.61071
Gaia18dnx,278.64032,19.65952
Gaia18dnq,293.98404,-56.01075
Gaia18dnk,288.76654,-45.50919
Gaia18dmz,285.48825,22.93979
Gaia18dmh,101.2639,35.74157
Gaia18dlx,289.3739,-1.80073
Gaia18dlw,257.30658,-66.86753
Gaia18dll,286.95206,-19.13502
Gaia18dlk,200.73239,-71.85796
Gaia18dkw,197.44382,-71.12082
Gaia18dkn,153.41412,-52.242
Gaia18dkm,284.32483,-32.14599
Gaia18dkl,331.57,51.53306
Gaia18dkg,289.5872,-27.53188
Gaia18djr,261.34048,-56.2049
Gaia18djo,137.35841,-11.43613
Gaia18djc,293.54272,-45.78236
Gaia18dix,279.08725,-53.4045
Gaia18dio,254.61801,-65.44473
Gaia18dib,189.63593,-53.74424
Gaia18dhz,217.52412,-66.99991
Gaia18dht,217.68294,-67.99693
Gaia18dhe,203.60081,-65.29224
Gaia18dhc,183.4136,-54.93419
Gaia18dgu,193.74821,-65.33616
Gaia18dgg,179.32295,-69.93082
Gaia18dgb,170.65662,-42.79336
Gaia18dfs,159.73393,-45.53686
Gaia18dco,308.9987,22.32448
Gaia18dbm,359.26343,-31.81962
Gaia18dab,267.3816,17.26036
Gaia18czj,268.77747,0.06685
Gaia18cyu,277.94757,-11.90456
Gaia18cyk,279.91455,-20.10045
Gaia18cyj,286.5263,-25.08619
Gaia18cxu,261.84418,-13.70533
Gaia18cxc,284.7802,-37.3853
Gaia18cws,294.74976,-51.46054
Gaia18cwc,284.0842,-57.14476
Gaia18cvw,255.49512,-39.52869
Gaia18cvs,263.93298,-45.21024
Gaia18cvf,260.70547,-58.91934
Gaia18cts,221.87444,-48.93263
Gaia18ctr,226.0973,-58.94307
Gaia18ctq,211.17651,-76.03216
Gaia18csx,202.7626,-55.43974
Gaia18csn,216.41866,-26.43979
Gaia18cra,168.16708,-50.81295
Gaia18cqw,172.93134,-48.20528
Gaia18cqv,328.1346,49.07207
Gaia18cpr,248.2974,-1.19209
Gaia18cpp,280.28528,22.89467
Gaia18cor,313.15833,30.553
Gaia18coo,191.13275,-39.87635
Gaia18cnl,257.8,-33.14288
Gaia18cng,297.4433,11.07235
Gaia18cmt,186.6028,-51.03312
Gaia18cmq,283.03345,-13.36522
Gaia18cme,243.34552,-60.32777
Gaia18cma,270.9577,-42.90754
Gaia18clt,284.25018,-21.81038
Gaia18cll,321.92184,50.35427
Gaia18clc,270.4593,-52.28954
Gaia18clb,267.40393,-52.35311
Gaia18cky,300.37506,20.80258
Gaia18ckr,284.335,-36.25196
Gaia18ckk,292.77798,11.24354
Gaia18ckj,292.4373,9.76029
Gaia18cjr,288.05685,-17.82056
Gaia18ciq,313.1996,-69.97721
Gaia18cip,278.03992,12.71841
Gaia18chz,281.16858,-22.07656
Gaia18chj,286.73282,-39.52851
Gaia18chh,93.52378,12.8447
Gaia18cex,98.16432,42.0671
Gaia18cdi,273.84573,-43.80952
Gaia18cco,254.20172,-30.08901
Gaia18ccn,258.45197,-37.62314
Gaia18ccm,273.36505,-47.42639
Gaia18cby,90.41532,49.50585
Gaia18cbo,254.77637,-44.1878
Gaia18cbn,280.25867,-57.35158
Gaia18cbd,247.16971,-43.52273
Gaia18cay,229.33235,-22.96488
Gaia18cad,211.49327,-12.07176
Gaia18byy,244.13564,-63.55692
Gaia18bxt,207.5563,-69.27326
Gaia18bxa,172.73555,-61.11897
Gaia18bwq,161.60667,-80.61264
Gaia18bwo,169.34831,-52.95949
Gaia18bvt,137.22498,-66.18198
Gaia18buv,313.63837,32.14843
Gaia18bsa,329.14044,18.12948
Gaia18brr,220.81892,-1.03952
Gaia18bro,299.588,30.14997
Gaia18brf,281.87604,26.93296
Gaia18brc,293.82355,33.40795
Gaia18brb,281.578,28.96871
Gaia18bqz,299.98154,35.64783
Gaia18bqy,313.58154,39.23465
Gaia18bpy,308.6851,65.16793
Gaia18bnz,204.37567,-66.92303
Gaia18bly,331.30814,-66.61862
Gaia18blk,205.88397,-49.89155
Gaia18bkj,211.05296,-59.65508
Gaia18bjw,214.57059,-62.6127
Gaia18bic,212.12096,-70.2713
Gaia18bhu,136.14227,-36.60323
Gaia18bhs,134.50032,-30.16189
Gaia18bho,116.69794,15.70373
Gaia18bhm,167.04443,-71.55868
Gaia18bhl,291.1272,-30.179
Gaia18bhh,118.73035,-50.03608
Gaia18bhc,287.78687,0.51086
Gaia18bha,289.28827,-12.26713
Gaia18bgx,238.94066,-73.74922
Gaia18bgo,101.59979,27.17028
Gaia18bgi,100.069,16.22784
Gaia18bft,276.9238,11.01101
Gaia18bfq,277.83414,-14.52861
Gaia18ber,284.16315,-33.0996
Gaia18ben,58.02535,-39.06537
Gaia18bee,284.15314,-25.59493
Gaia18bdw,117.62051,30.68611
Gaia18bds,108.74163,22.93828
Gaia18bdl,282.71405,-7.65901
Gaia18bdk,10.45232,-42.69158
Gaia18bdg,280.1729,-6.94375
Gaia18bdd,291.61853,-9.9017
Gaia18bcs,262.74454,12.73913
Gaia18bcp,269.36884,8.87003
Gaia18bco,270.36844,6.07383
Gaia18bci,287.79608,1.55549
Gaia18bbs,305.86047,6.66688
Gaia18bbg,284.0648,29.39557
Gaia18bbc,305.0904,15.43347
Gaia18bba,327.21066,-2.10647
Gaia18azi,318.01392,39.13673
Gaia18ayz,117.28951,-60.70323
Gaia18ayv,317.95328,46.98411
Gaia18ayn,138.78033,-57.37227
Gaia18ayj,321.67432,46.00246
Gaia18aws,202.3229,-73.34957
Gaia18awr,173.9271,-63.0246
Gaia18awl,275.48242,-63.82088
Gaia18avt,289.7728,-44.94521
Gaia18avg,269.21872,-55.06235
Gaia18avf,209.96075,-61.88568
Gaia18avb,325.54562,21.68841
Gaia18ava,94.22277,51.38355
Gaia18aut,244.2644,-54.01017
Gaia18aus,149.5135,-29.59456
Gaia18aug,78.89421,44.84458
Gaia18atw,300.82208,2.57945
Gaia18atu,285.8127,-14.14002
Gaia18asy,310.66394,25.02871
Gaia18asl,101.08974,-8.49801
Gaia18ash,248.48239,-21.64981
Gaia18ary,97.4799,-18.76645
Gaia18aqz,175.97673,-49.74887
Gaia18aqo,184.79852,-49.94503
Gaia18aqf,171.93234,-58.24289
Gaia18aqa,9.77891,48.34285
Gaia18apo,179.25002,-61.57781
Gaia18ape,110.19584,-73.82201
Gaia18apb,195.69565,-52.27309
Gaia18aob,212.73993,-65.47098
Gaia18anz,230.54822,-84.86364
Gaia18anv,220.16846,-62.38954
Gaia18anm,229.56065,-52.64402
Gaia18amx,357.29016,-60.31084
Gaia18amw,343.16464,-64.24126
Gaia18aly,339.61523,-77.46818
Gaia18all,280.29913,-26.03987
Gaia18alg,271.0827,-36.38549
Gaia18akq,101.43031,-20.37277
Gaia18ake,95.72352,19.97964
Gaia18aka,267.29117,-37.67453
Gaia18ajx,260.94528,-53.76144
Gaia18ajr,267.9126,-30.72545
Gaia18ajo,276.2398,-3.6821
Gaia18aiz,249.43199,-32.12413
Gaia18ain,273.46533,0.47562
Gaia18aik,273.9829,2.72879
Gaia18ahx,357.86194,45.28289
Gaia18ahq,159.26364,-40.52791
Gaia18ahl,262.97357,5.53666
Gaia18agr,106.59037,-25.13317
Gaia18afb,166.53334,-3.7716
Gaia18aes,169.21861,1.24336
Gaia18adq,309.45,30.10567
Gaia18adi,312.55194,30.098
Gaia18adf,129.18047,-36.62392
Gaia18ach,145.08951,-28.47239
Gaia18abq,150.35435,-63.25165
Gaia17dla,236.88281,-66.18872
Gaia17dks,32.85893,52.41094
Gaia17dkk,216.67264,-50.23527
Gaia17djt,70.57009,65.92221
Gaia17djl,220.81139,-47.54256
Gaia17dir,231.52374,-65.91464
Gaia17dik,216.3278,-63.28345
Gaia17dia,213.51022,-45.75957
Gaia17dhu,202.93713,-60.05795
Gaia17dhr,212.07108,-27.18901
Gaia17dhh,198.46419,-54.60446
Gaia17dhg,185.48369,-65.41185
Gaia17dfr,352.33075,41.51654
Gaia17dcx,103.41826,-21.07602
Gaia17dce,302.91748,9.31264
Gaia17dbw,299.07684,6.41343
Gaia17dbc,278.1856,10.77518
Gaia17dbb,293.82486,-0.24492
Gaia17cyy,286.41086,-18.84244
Gaia17cyw,100.75106,10.33502
Gaia17cxx,275.13074,-10.27209
Gaia17cxv,280.46814,-26.01077
Gaia17cxn,299.5945,-61.62033
Gaia17cxm,287.50485,-60.81337
Gaia17cxf,269.1166,7.89187
Gaia17cxe,278.94522,-26.96421
Gaia17cwq,287.69205,-56.04877
Gaia17cwj,272.01688,-36.40676
Gaia17cwg,277.90826,-34.88944
Gaia17cwf,279.3725,-39.30895
Gaia17cvz,263.13956,-55.78908
Gaia17cvx,272.4932,-6.44916
Gaia17cvr,98.85658,-4.51355
Gaia17cvp,296.73227,60.63918
Gaia17cvj,272.03333,-42.59599
Gaia17cuz,255.93118,-59.12011
Gaia17cux,208.10986,-66.50145
Gaia17cuq,272.59644,-24.12404
Gaia17cuk,272.01733,-28.85785
Gaia17cug,267.13223,-40.12664
Gaia17cuf,94.83766,31.32105
Gaia17cue,0.33847,58.42305
Gaia17ctv,265.51007,-46.64838
Gaia17ctj,281.32092,-19.57206
Gaia17ctf,255.91289,-53.70867
Gaia17ctd,244.51518,-57.30783
Gaia17cta,315.5392,6.56034
Gaia17csx,299.77103,0.8643
Gaia17cse,268.94168,-59.00091
Gaia17csd,238.96799,-64.19341
Gaia17crn,80.75561,70.89539
Gaia17cri,347.12643,43.71362
Gaia17cqj,147.60489,-49.3566
Gaia17cqi,146.53957,-57.23795
Gaia17cqe,145.90048,-43.64474
Gaia17cpx,151.48682,-12.80907
Gaia17cpn,320.9519,33.47377
Gaia17cot,316.33038,19.00642
Gaia17cok,287.21332,46.06289
Gaia17cnw,117.22747,-16.50501
Gaia17clr,281.02896,-13.33617
Gaia17clj,283.27533,-17.95463
Gaia17cku,289.95215,-38.93361
Gaia17ckh,190.06183,46.85163
Gaia17cjt,299.34656,-60.86128
Gaia17cjd,235.02061,-18.51491
Gaia17cip,232.09348,-37.04002
Gaia17cic,226.57555,-74.13221
Gaia17chk,201.99834,-32.34081
Gaia17chg,76.11412,-70.74161
Gaia17chf,325.84088,73.68689
Gaia17cgg,163.29701,-50.38814
Gaia17cfo,335.47,49.22504
Gaia17cev,154.01611,-42.97694
Gaia17cdm,273.7066,0.18573
Gaia17cde,208.30489,-58.23641
Gaia17cct,253.90385,-28.95147
Gaia17ccr,242.40819,-36.50372
Gaia17ccq,241.07933,-38.69069
Gaia17ccp,353.06754,49.54357
Gaia17ccd,288.591,12.96054
Gaia17ccc,102.79243,-0.27065
Gaia17cca,118.66472,-37.61855
Gaia17cbx,265.71182,-52.37841
Gaia17cbt,285.53275,36.43497
Gaia17cbo,284.30945,35.15932
Gaia17cbn,273.99203,-22.7417
Gaia17cbh,272.4958,-38.05426
Gaia17cba,93.6308,41.9845
Gaia17caz,275.34464,28.53643
Gaia17cat,268.04443,23.1959
Gaia17bzx,270.6698,-39.34116
Gaia17bzq,273.33557,-43.16519
Gaia17bzi,271.8839,-37.35088
Gaia17byv,268.29718,-44.75135
Gaia17byr,255.97964,-21.05209
Gaia17byq,82.23021,31.48752
Gaia17byn,87.55316,41.58446
Gaia17byl,247.84029,-18.09015
Gaia17byf,248.15656,-12.32332
Gaia17bxx,262.99307,-43.2263
Gaia17bxf,236.86365,-24.67272
Gaia17bxe,237.63799,-26.21432
Gaia17bxd,262.17035,-53.68363
Gaia17bwo,254.30856,-54.41029
Gaia17bwn,261.21875,-56.31324
Gaia17bwa,47.70005,42.90651
Gaia17bvs,45.66128,42.59293
Gaia17bvn,209.88782,-29.52923
Gaia17bvm,240.94489,-58.95995
Gaia17buh,232.24411,-70.09968
Gaia17bue,355.38623,-10.08864
Gaia17btp,357.10037,60.33718
Gaia17bsz,328.1891,61.74773
Gaia17bsp,323.70642,35.53443
Gaia17bsc,314.91125,19.14604
Gaia17brs,313.5389,17.38716
Gaia17brm,296.23703,35.62047
Gaia17bqp,300.37515,18.71524
Gaia17bqo,303.0953,18.44832
Gaia17bqe,258.30478,36.64636
Gaia17bqc,133.08124,-8.29159
Gaia17bpu,357.9089,-8.58414
Gaia17bpg,287.51517,19.85531
Gaia17bot,122.00539,-23.84234
Gaia17bop,310.0297,26.00882
Gaia17boj,116.68444,-30.94183
Gaia17boc,296.80347,31.24278
Gaia17bob,294.5516,29.05015
Gaia17blu,164.35468,-72.05279
Gaia17bjo,125.39715,76.34213
Gaia17bgw,347.3748,43.92259
Gaia17bgh,286.61523,-28.91232
Gaia17bfx,142.45181,-31.10067
Gaia17bft,205.6413,-66.79255
Gaia17bfp,340.94385,51.35478
Gaia17bfo,329.20953,48.26357
Gaia17bfm,280.82785,-30.49193
Gaia17bfh,293.03348,-12.60033
Gaia17bfe,282.8746,-28.26441
Gaia17bfd,277.65964,-24.86991
Gaia17bfb,121.09153,-22.45861
Gaia17bfa,178.32457,-67.93129
Gaia17bet,106.76504,1.49076
Gaia17bes,298.07822,39.66714
Gaia17ben,206.01488,-74.78743
Gaia17bel,301.60648,59.57054
Gaia17beg,280.44656,-8.71357
Gaia17bee,271.3509,-23.36632
Gaia17bea,94.04632,-10.52542
Gaia17bdx,271.8746,26.10079
Gaia17bdu,91.07581,-8.05574
Gaia17bdm,267.8455,-60.99526
Gaia17bdh,262.60742,-1.91512
Gaia17bda,280.13535,-70.56479
Gaia17bcf,278.7732,-38.17426
Gaia17bce,279.6666,-37.61125
Gaia17bbf,264.64517,1.42064
Gaia17bas,264.56677,5.63173
Gaia17bac,290.1315,-4.82249
Gaia17azh,287.43115,21.65668
Gaia17ayl,288.39352,37.38952
Gaia17ayi,308.4,24.45152
Gaia17axo,310.3046,36.41288
Gaia17awr,128.14403,-71.03731
Gaia17awj,141.61446,-74.73655
Gaia17avu,149.1046,-43.76599
Gaia17avr,176.79681,-73.17168
Gaia17avn,315.5976,-76.26572
Gaia17auw,303.27792,-36.93896
Gaia17aul,202.22118,-65.18004
Gaia17aug,302.6627,-12.603
Gaia17auc,283.03012,-32.1808
Gaia17ato,260.2676,-42.67045
Gaia17atl,297.813,-2.63653
Gaia17atc,299.10928,7.32386
Gaia17ata,282.4305,-16.42745
Gaia17asx,312.3602,19.75154
Gaia17asr,290.33234,8.37824
Gaia17asm,294.58527,10.89391
Gaia17asl,274.97452,-6.50745
Gaia17asi,262.05945,-22.62099
Gaia17ase,305.06717,24.85861
Gaia17asb,297.21362,20.46927
Gaia17arw,47.37376,43.30311
Gaia17arj,313.11346,31.8408
Gaia17arb,282.2684,14.8458
Gaia17ara,266.53214,5.49458
Gaia17aqq,93.63479,-18.13927
Gaia17aqp,285.8887,25.99212
Gaia17aqg,121.723,-41.28457
Gaia17app,217.9161,-6.64447
Gaia17apk,289.26788,46.38839
Gaia17aoz,32.74857,10.58634
Gaia17aox,107.43964,-53.5332
Gaia17aos,245.19055,35.78559
Gaia17aop,332.57526,53.14319
Gaia17aok,328.23566,59.30536
Gaia17anw,156.7217,-65.99158
Gaia17anv,166.25285,-62.63973
Gaia17amk,219.92195,-52.29407
Gaia17alo,242.2793,-58.07732
Gaia17alj,56.67484,46.85186
Gaia17alg,244.121,-49.50116
Gaia17aku,252.49825,-39.86932
Gaia17akr,90.03219,51.72906
Gaia17ako,234.1885,-14.42878
Gaia17akn,254.59796,-34.52697
Gaia17akj,70.35199,33.01867
Gaia17akb,253.89896,-25.48318
Gaia17ajz,81.29915,35.38276
Gaia17ajy,262.09595,-30.61754
Gaia17ajm,58.60836,-16.86069
Gaia17aig,260.29593,25.52611
Gaia17aho,263.16312,-48.10342
Gaia17ahf,75.88683,69.1631
Gaia17ahd,259.28403,-33.6492
Gaia17agx,245.23636,-48.63059
Gaia17agw,192.36983,-68.83942
Gaia17agt,280.33914,34.27943
Gaia17agl,289.30377,39.50144
Gaia17afv,222.72852,-40.18473
Gaia17afr,250.02765,-16.50078
Gaia17afq,344.41534,50.7178
Gaia17afp,319.33755,45.97988
Gaia17aew,118.06169,-29.75583
Gaia17aet,296.6264,29.70325
Gaia17aes,322.78595,38.70953
Gaia17aed,184.0162,-32.07099
Gaia17adq,330.8059,30.82048
Gaia17abk,348.33514,-7.97047
Gaia17aav,295.58282,29.00157
Gaia17aac,273.28296,51.4168
Gaia16cgn,121.15885,-33.5957
Gaia16cgk,294.57648,40.47943
Gaia16cft,318.01892,36.59153
Gaia16cfb,325.66635,53.37828
Gaia16cex,150.96965,-42.33818
Gaia16ces,181.46059,-67.95879
Gaia16cdy,74.87303,75.26221
Gaia16bzy,11.6078,38.33995
Gaia16bzw,152.60197,-57.69479
Gaia16bzv,161.80852,-56.5358
Gaia16bzo,353.34,55.06166
Gaia16bzl,101.82871,-64.6187
Gaia16bzc,336.21707,52.09392
Gaia16byy,334.5073,47.58773
Gaia16byw,149.72366,-47.7173
Gaia16byc,297.2906,35.31745
Gaia16bxw,156.58543,-22.38641
Gaia16bxc,303.16678,25.17402
Gaia16bxb,307.84988,25.45381
Gaia16bwx,263.22897,-15.41259
Gaia16bww,249.138,39.55365
Gaia16bwr,157.96213,-4.27016
Gaia16bwl,278.34,24.27363
Gaia16bwg,297.79712,12.43248
Gaia16bwd,301.23773,13.41483
Gaia16bwa,279.5366,17.61178
Gaia16bvp,278.15744,16.31879
Gaia16bvo,282.43118,14.95126
Gaia16buu,278.02103,9.37269
Gaia16bul,277.08597,8.43577
Gaia16buj,289.71844,-0.50085
Gaia16bui,107.3832,-0.17397
Gaia16btz,225.4868,31.07268
Gaia16btp,289.15015,-12.14467
Gaia16btl,282.99826,-10.30753
Gaia16bti,285.84082,-13.26342
Gaia16btd,283.54794,-28.12148
Gaia16btc,299.2699,-40.29811
Gaia16bsy,277.9553,-21.97893
Gaia16bsv,268.75867,-0.86139
Gaia16bss,104.4766,24.63871
Gaia16bsq,281.12048,-28.23986
Gaia16bsj,87.48184,11.81223
Gaia16bru,301.6387,-79.36647
Gaia16brt,254.70963,-52.46841
Gaia16brn,265.59543,-51.96844
Gaia16brc,220.33212,-65.67524
Gaia16bra,258.33267,-54.86812
Gaia16bqz,210.65286,-72.05113
Gaia16bqy,203.51543,-70.43113
Gaia16bqw,146.8061,-72.80623
Gaia16bqr,13.82807,71.08871
Gaia16bqq,56.77335,62.32456
Gaia16bqp,240.40935,-49.29372
Gaia16bqk,253.6337,-60.59158
Gaia16bqj,136.35844,-66.73043
Gaia16bqc,152.14143,-61.73044
Gaia16bpy,218.75755,-57.76249
Gaia16bpw,284.45602,21.12611
Gaia16bpo,278.33124,26.87754
Gaia16bpm,283.7291,9.64748
Gaia16bpl,107.2351,-18.62882
Gaia16bpg,156.64915,-49.73916
Gaia16bpc,147.0675,-47.42465
Gaia16bpb,182.00127,-57.70653
Gaia16boz,120.45829,-11.55947
Gaia16bos,336.22064,53.50042
Gaia16bop,304.9897,19.98031
Gaia16bon,279.917,-7.50273
Gaia16bom,173.81773,-53.0343
Gaia16bog,109.94221,32.75927
Gaia16bof,248.32095,-59.84372
Gaia16bod,261.5828,-54.54604
Gaia16boc,272.65182,-50.14802
Gaia16bnx,295.62338,-2.69988
Gaia16bnw,291.45416,-7.05143
Gaia16bnv,272.83792,-31.79358
Gaia16bnu,274.87173,-31.51127
Gaia16bns,101.22381,23.91241
Gaia16bno,315.4185,21.95882
Gaia16bnd,180.7377,-55.47794
Gaia16bna,69.78196,65.44955
Gaia16bms,309.18857,-30.26372
Gaia16bmp,172.02248,-52.74905
Gaia16bma,190.15805,-75.05004
Gaia16blu,337.13934,50.67113
Gaia16blq,149.87486,-44.99382
Gaia16bla,140.46031,-29.96025
Gaia16bkw,139.43762,-19.1023
Gaia16bku,89.66705,-75.31086
Gaia16bkn,313.6843,34.13303
Gaia16bjr,307.46722,-20.29003
Gaia16biy,275.7359,5.25947
Gaia16biu,286.16318,-11.62382
Gaia16bir,297.2686,-23.54789
Gaia16bio,280.92365,-10.902
Gaia16bik,282.661,-15.5356
Gaia16bhl,278.55392,-31.82437
Gaia16bgm,269.13437,-42.49754
Gaia16bga,251.49924,-36.21743
Gaia16bfr,310.23813,-68.59479
Gaia16bfj,262.82602,-65.14033
Gaia16bfi,249.27954,-67.6152
Gaia16bfe,241.61983,-65.48146
Gaia16bev,211.00087,-43.30486
Gaia16beu,20.02546,-61.91854
Gaia16ber,29.68213,24.02027
Gaia16bee,202.94102,-70.42691
Gaia16bde,146.2924,-70.23003
Gaia16bcv,162.95792,-56.73251
Gaia16bcr,172.0722,-45.09085
Gaia16bci,330.4699,48.17751
Gaia16bbw,107.19157,-44.30241
Gaia16baw,297.29865,29.11146
Gaia16azk,83.08733,3.95876
Gaia16azj,352.67896,41.5429
Gaia16aze,77.83734,11.57868
Gaia16aza,245.35764,-26.77503
Gaia16ayw,74.97953,20.81416
Gaia16ayt,308.12494,38.47521
Gaia16ays,252.04726,-25.07291
Gaia16ayq,223.71967,-45.80215
Gaia16ayk,313.8383,51.11779
Gaia16ayj,295.961,35.01158
Gaia16ayi,294.9362,33.2751
Gaia16axs,289.66965,42.35108
Gaia16axh,244.62155,-65.2909
Gaia16axg,246.13335,-65.83842
Gaia16awu,258.973,-64.92154
Gaia16awe,68.94521,9.1435
Gaia16avt,247.057,-32.86059
Gaia16avp,241.90407,-28.21579
Gaia16ava,234.85834,-39.52222
Gaia16auv,237.2234,-41.64108
Gaia16aut,53.20025,32.51589
Gaia16auf,223.83334,-45.43091
Gaia16atc,128.45988,-29.46372
Gaia16asl,47.10129,-44.31603
Gaia16art,307.90353,8.80839
Gaia16ars,311.82983,7.78485
Gaia16aoe,173.36314,-21.64653
Gaia16ank,281.46048,-50.92365
Gaia16anj,272.73325,-58.76405
Gaia16ang,306.9852,-42.92939
Gaia16amh,337.2007,34.43511
Gaia16amb,128.71274,-27.90885
Gaia16aln,78.33069,-22.49049
Gaia16alj,256.0474,11.13755
Gaia16akz,79.93469,42.81528
Gaia16akl,254.43922,-4.73485
Gaia16ake,102.16941,8.46212
Gaia16akd,61.65676,-24.91402
Gaia16akc,68.08659,-12.36417
Gaia16aja,280.32642,48.41539
Gaia16aip,131.94281,-23.43465
Gaia16aii,308.89026,-26.15666
Gaia16aic,78.50278,55.36606
Gaia16ahx,300.4815,-14.60408
Gaia16ahv,44.15825,54.24822
Gaia16ahq,46.68776,46.15356
Gaia16aho,163.49358,-42.51369
Gaia16ahn,32.87205,43.20324
Gaia16agz,123.38046,-26.70751
Gaia16agr,261.5839,6.27193
Gaia16agb,311.6206,39.7074
Gaia16afa,215.60497,24.96387
Gaia16aeb,312.30328,65.01902
Gaia16adz,171.48924,-48.87985
Gaia16ads,116.59379,-77.78796
Gaia16acm,217.62637,-35.73641


==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
